A Generic Bet-and-run Strategy for Speeding Up Traveling Salesperson and Minimum Vertex Cover

A common strategy for improving optimization algorithms is to restart the algorithm when it is believed to be trapped in an inferior part of the search space. However, while specific restart strategies have been developed for specific problems (and specific algorithms), restarts are typically not regarded as a general tool to speed up an optimization algorithm. In fact, many optimization algorithms do not employ restarts at all. Recently, "bet-and-run" was introduced in the context of mixed-integer programming, where first a number of short runs with randomized initial conditions is made, and then the most promising run of these is continued. In this article, we consider two classical NP-complete combinatorial optimization problems, traveling salesperson and minimum vertex cover, and study the effectiveness of different bet-and-run strategies. In particular, our restart strategies do not take any problem knowledge into account, nor are tailored to the optimization algorithm. Therefore, they can be used off-the-shelf. We observe that state-of-the-art solvers for these problems can benefit significantly from restarts on standard benchmark instances.

==> heatmap/151122pla33810Linkern/pla33810.tsp.20s.luby.array-clusterout.csv <==
firstPhaseRestarts,firstPhaseTime,result
1,0.5,6.638702505E7
1,0.5678236176667799,6.637587158E7
1,0.6448473215603789,6.636246051E7
1,0.7323190779422953,6.638339484E7
1,0.8316561362471894,6.637742425E7
1,0.944467991877311,6.635462126E7
1,1.0725824638365073,6.64027071E7
1,1.2180753097231876,6.63945711E7
1,1.3833038579152075,6.638274383E7
1,1.5709452018676529,6.63918413E7
1,1.784039575361521,6.636992751E7
1,2.0260396114849692,6.638558718E7
1,2.300866283459185,6.637621516E7
1,2.6129724336826263,6.6374688E7
1,2.967414920314478,6.639171382E7
1,3.369936550342693,6.639334675E7
1,3.827059126646193,6.636731698E7
1,4.346189116633817,6.638755583E7
1,4.935737654542001,6.639007104E7
1,5.605256821712372,6.638556532E7
1,6.365594412912231,6.637041393E7
1,7.22906969627853,6.637814818E7
1,8.20967301461233,6.638055432E7
1,9.323292462037024,6.638478071E7
1,10.587971308718565,6.637713923E7
1,12.024200344537292,6.638754343E7
1,13.655249878370613,6.638504028E7
1,15.507546772160516,6.638597683E7
1,17.61110261860996,6.639233654E7
1,20.000000000000014,Infinity
2,0.5,6.637654858E7
2,0.5678236176667799,6.63752268E7
2,0.6448473215603789,6.637210045E7
2,0.7323190779422953,6.63716152E7
2,0.8316561362471894,6.637862683E7
2,0.944467991877311,6.63798285E7
2,1.0725824638365073,6.638177738E7
2,1.2180753097231876,6.636998559E7
2,1.3833038579152075,6.637747337E7
2,1.5709452018676529,6.637750306E7
2,1.784039575361521,6.637068266E7
2,2.0260396114849692,6.637358781E7
2,2.300866283459185,6.637154136E7
2,2.6129724336826263,6.638163468E7
2,2.967414920314478,6.638012902E7
2,3.369936550342693,6.638260189E7
2,3.827059126646193,6.638600365E7
2,4.346189116633817,6.6382027E7
2,4.935737654542001,6.63919865E7
2,5.605256821712372,6.639075726E7
2,6.365594412912231,6.640372139E7
2,7.22906969627853,6.640240738E7
2,8.20967301461233,6.64176181E7
2,9.323292462037024,6.64349307E7
2,10.587971308718565,Infinity
2,12.024200344537292,Infinity
2,13.655249878370613,Infinity
2,15.507546772160516,Infinity
2,17.61110261860996,Infinity
2,20.000000000000014,Infinity
3,0.5,6.636867204E7
3,0.5678236176667799,6.637435216E7
3,0.6448473215603789,6.637794921E7
3,0.7323190779422953,6.638137487E7
3,0.8316561362471894,6.638860403E7
3,0.944467991877311,6.638850517E7
3,1.0725824638365073,6.637800207E7
3,1.2180753097231876,6.637390463E7
3,1.3833038579152075,6.639284513E7
3,1.5709452018676529,6.637966649E7
3,1.784039575361521,6.638881117E7
3,2.0260396114849692,6.639070982E7
3,2.300866283459185,6.63939395E7
3,2.6129724336826263,6.6396076E7
3,2.967414920314478,6.642237422E7
3,3.369936550342693,6.639978572E7
3,3.827059126646193,6.639657549E7
3,4.346189116633817,6.641113668E7
3,4.935737654542001,6.64331786E7
3,5.605256821712372,Infinity
3,6.365594412912231,Infinity
3,7.22906969627853,Infinity
3,8.20967301461233,Infinity
3,9.323292462037024,Infinity
3,10.587971308718565,Infinity
3,12.024200344537292,Infinity
3,13.655249878370613,Infinity
3,15.507546772160516,Infinity
3,17.61110261860996,Infinity
3,20.000000000000014,Infinity
4,0.5,6.635980011E7
4,0.5678236176667799,6.636169014E7
4,0.6448473215603789,6.637478619E7
4,0.7323190779422953,6.637173709E7
4,0.8316561362471894,6.636819001E7
4,0.944467991877311,6.636969219E7
4,1.0725824638365073,6.637755326E7
4,1.2180753097231876,6.637411786E7
4,1.3833038579152075,6.638835237E7
4,1.5709452018676529,6.638070454E7
4,1.784039575361521,6.637549274E7
4,2.0260396114849692,6.638976464E7
4,2.300866283459185,6.63942245E7
4,2.6129724336826263,6.639478511E7
4,2.967414920314478,6.639493519E7
4,3.369936550342693,6.64202824E7
4,3.827059126646193,6.644325296E7
4,4.346189116633817,Infinity
4,4.935737654542001,Infinity
4,5.605256821712372,Infinity
4,6.365594412912231,Infinity
4,7.22906969627853,Infinity
4,8.20967301461233,Infinity
4,9.323292462037024,Infinity
4,10.587971308718565,Infinity
4,12.024200344537292,Infinity
4,13.655249878370613,Infinity
4,15.507546772160516,Infinity
4,17.61110261860996,Infinity
4,20.000000000000014,Infinity
5,0.5,6.636301136E7
5,0.5678236176667799,6.636602118E7
5,0.6448473215603789,6.63677843E7
5,0.7323190779422953,6.63670522E7
5,0.8316561362471894,6.636372846E7
5,0.944467991877311,6.638201048E7
5,1.0725824638365073,6.638498657E7
5,1.2180753097231876,6.637539442E7
5,1.3833038579152075,6.638078535E7
5,1.5709452018676529,6.639956941E7
5,1.784039575361521,6.63969352E7
5,2.0260396114849692,6.640326985E7
5,2.300866283459185,6.640795292E7
5,2.6129724336826263,6.643172802E7
5,2.967414920314478,6.643766307E7
5,3.369936550342693,Infinity
5,3.827059126646193,Infinity
5,4.346189116633817,Infinity
5,4.935737654542001,Infinity
5,5.605256821712372,Infinity
5,6.365594412912231,Infinity
5,7.22906969627853,Infinity
5,8.20967301461233,Infinity
5,9.323292462037024,Infinity
5,10.587971308718565,Infinity
5,12.024200344537292,Infinity
5,13.655249878370613,Infinity
5,15.507546772160516,Infinity
5,17.61110261860996,Infinity
5,20.000000000000014,Infinity
6,0.5,6.635837361E7
6,0.5678236176667799,6.637869919E7
6,0.6448473215603789,6.637263914E7
6,0.7323190779422953,6.637121313E7
6,0.8316561362471894,6.636355331E7
6,0.944467991877311,6.636324428E7
6,1.0725824638365073,6.638818489E7
6,1.2180753097231876,6.639730136E7
6,1.3833038579152075,6.638502137E7
6,1.5709452018676529,6.640110848E7
6,1.784039575361521,6.641537089E7
6,2.0260396114849692,6.643566892E7
6,2.300866283459185,6.646029552E7
6,2.6129724336826263,Infinity
6,2.967414920314478,Infinity
6,3.369936550342693,Infinity
6,3.827059126646193,Infinity
6,4.346189116633817,Infinity
6,4.935737654542001,Infinity
6,5.605256821712372,Infinity
6,6.365594412912231,Infinity
6,7.22906969627853,Infinity
6,8.20967301461233,Infinity
6,9.323292462037024,Infinity
6,10.587971308718565,Infinity
6,12.024200344537292,Infinity
6,13.655249878370613,Infinity
6,15.507546772160516,Infinity
6,17.61110261860996,Infinity
6,20.000000000000014,Infinity
7,0.5,6.638850897E7
7,0.5678236176667799,6.639278132E7
7,0.6448473215603789,6.638458369E7
7,0.7323190779422953,6.638353584E7
7,0.8316561362471894,6.640220253E7
7,0.944467991877311,6.640381037E7
7,1.0725824638365073,6.641373248E7
7,1.2180753097231876,6.642344607E7
7,1.3833038579152075,6.643982944E7
7,1.5709452018676529,6.646926306E7
7,1.784039575361521,Infinity
7,2.0260396114849692,Infinity
7,2.300866283459185,Infinity
7,2.6129724336826263,Infinity
7,2.967414920314478,Infinity
7,3.369936550342693,Infinity
7,3.827059126646193,Infinity
7,4.346189116633817,Infinity
7,4.935737654542001,Infinity
7,5.605256821712372,Infinity
7,6.365594412912231,Infinity
7,7.22906969627853,Infinity
7,8.20967301461233,Infinity
7,9.323292462037024,Infinity
7,10.587971308718565,Infinity
7,12.024200344537292,Infinity
7,13.655249878370613,Infinity
7,15.507546772160516,Infinity
7,17.61110261860996,Infinity
7,20.000000000000014,Infinity
8,0.5,6.638070245E7
8,0.5678236176667799,6.638730309E7
8,0.6448473215603789,6.639366799E7
8,0.7323190779422953,6.639246597E7
8,0.8316561362471894,6.64074963E7
8,0.944467991877311,6.640942828E7
8,1.0725824638365073,6.642261811E7
8,1.2180753097231876,6.64422433E7
8,1.3833038579152075,6.647246318E7
8,1.5709452018676529,Infinity
8,1.784039575361521,Infinity
8,2.0260396114849692,Infinity
8,2.300866283459185,Infinity
8,2.6129724336826263,Infinity
8,2.967414920314478,Infinity
8,3.369936550342693,Infinity
8,3.827059126646193,Infinity
8,4.346189116633817,Infinity
8,4.935737654542001,Infinity
8,5.605256821712372,Infinity
8,6.365594412912231,Infinity
8,7.22906969627853,Infinity
8,8.20967301461233,Infinity
8,9.323292462037024,Infinity
8,10.587971308718565,Infinity
8,12.024200344537292,Infinity
8,13.655249878370613,Infinity
8,15.507546772160516,Infinity
8,17.61110261860996,Infinity
8,20.000000000000014,Infinity
9,0.5,6.637699306E7
9,0.5678236176667799,6.639124162E7
9,0.6448473215603789,6.639249975E7
9,0.7323190779422953,6.640701124E7
9,0.8316561362471894,6.640950603E7
9,0.944467991877311,6.642110381E7
9,1.0725824638365073,6.643045494E7
9,1.2180753097231876,6.644850813E7
9,1.3833038579152075,6.649902347E7
9,1.5709452018676529,Infinity
9,1.784039575361521,Infinity
9,2.0260396114849692,Infinity
9,2.300866283459185,Infinity
9,2.6129724336826263,Infinity
9,2.967414920314478,Infinity
9,3.369936550342693,Infinity
9,3.827059126646193,Infinity
9,4.346189116633817,Infinity
9,4.935737654542001,Infinity
9,5.605256821712372,Infinity
9,6.365594412912231,Infinity
9,7.22906969627853,Infinity
9,8.20967301461233,Infinity
9,9.323292462037024,Infinity
9,10.587971308718565,Infinity
9,12.024200344537292,Infinity
9,13.655249878370613,Infinity
9,15.507546772160516,Infinity
9,17.61110261860996,Infinity
9,20.000000000000014,Infinity
10,0.5,6.639167944E7
10,0.5678236176667799,6.640087925E7
10,0.6448473215603789,6.639967362E7
10,0.7323190779422953,6.6402799E7
10,0.8316561362471894,6.64260343E7
10,0.944467991877311,6.643635362E7
10,1.0725824638365073,6.646936837E7
10,1.2180753097231876,6.653409663E7
10,1.3833038579152075,Infinity
10,1.5709452018676529,Infinity
10,1.784039575361521,Infinity
10,2.0260396114849692,Infinity
10,2.300866283459185,Infinity
10,2.6129724336826263,Infinity
10,2.967414920314478,Infinity
10,3.369936550342693,Infinity
10,3.827059126646193,Infinity
10,4.346189116633817,Infinity
10,4.935737654542001,Infinity
10,5.605256821712372,Infinity
10,6.365594412912231,Infinity
10,7.22906969627853,Infinity
10,8.20967301461233,Infinity
10,9.323292462037024,Infinity
10,10.587971308718565,Infinity
10,12.024200344537292,Infinity
10,13.655249878370613,Infinity
10,15.507546772160516,Infinity
10,17.61110261860996,Infinity
10,20.000000000000014,Infinity
11,0.5,6.638347414E7
11,0.5678236176667799,6.640332304E7
11,0.6448473215603789,6.641683023E7
11,0.7323190779422953,6.641654836E7
11,0.8316561362471894,6.64364277E7
11,0.944467991877311,6.645494806E7
11,1.0725824638365073,6.649284967E7
11,1.2180753097231876,Infinity
11,1.3833038579152075,Infinity
11,1.5709452018676529,Infinity
11,1.784039575361521,Infinity
11,2.0260396114849692,Infinity
11,2.300866283459185,Infinity
11,2.6129724336826263,Infinity
11,2.967414920314478,Infinity
11,3.369936550342693,Infinity
11,3.827059126646193,Infinity
11,4.346189116633817,Infinity
11,4.935737654542001,Infinity
11,5.605256821712372,Infinity
11,6.365594412912231,Infinity
11,7.22906969627853,Infinity
11,8.20967301461233,Infinity
11,9.323292462037024,Infinity
11,10.587971308718565,Infinity
11,12.024200344537292,Infinity
11,13.655249878370613,Infinity
11,15.507546772160516,Infinity
11,17.61110261860996,Infinity
11,20.000000000000014,Infinity
12,0.5,6.640276723E7
12,0.5678236176667799,6.640611005E7
12,0.6448473215603789,6.642507091E7
12,0.7323190779422953,6.643994208E7
12,0.8316561362471894,6.644682619E7
12,0.944467991877311,6.647447495E7
12,1.0725824638365073,6.652662712E7
12,1.2180753097231876,Infinity
12,1.3833038579152075,Infinity
12,1.5709452018676529,Infinity
12,1.784039575361521,Infinity
12,2.0260396114849692,Infinity
12,2.300866283459185,Infinity
12,2.6129724336826263,Infinity
12,2.967414920314478,Infinity
12,3.369936550342693,Infinity
12,3.827059126646193,Infinity
12,4.346189116633817,Infinity
12,4.935737654542001,Infinity
12,5.605256821712372,Infinity
12,6.365594412912231,Infinity
12,7.22906969627853,Infinity
12,8.20967301461233,Infinity
12,9.323292462037024,Infinity
12,10.587971308718565,Infinity
12,12.024200344537292,Infinity
12,13.655249878370613,Infinity
12,15.507546772160516,Infinity
12,17.61110261860996,Infinity
12,20.000000000000014,Infinity
13,0.5,6.640977318E7
13,0.5678236176667799,6.641418158E7
13,0.6448473215603789,6.642410153E7
13,0.7323190779422953,6.645192845E7
13,0.8316561362471894,6.647235082E7
13,0.944467991877311,6.653555701E7
13,1.0725824638365073,Infinity
13,1.2180753097231876,Infinity
13,1.3833038579152075,Infinity
13,1.5709452018676529,Infinity
13,1.784039575361521,Infinity
13,2.0260396114849692,Infinity
13,2.300866283459185,Infinity
13,2.6129724336826263,Infinity
13,2.967414920314478,Infinity
13,3.369936550342693,Infinity
13,3.827059126646193,Infinity
13,4.346189116633817,Infinity
13,4.935737654542001,Infinity
13,5.605256821712372,Infinity
13,6.365594412912231,Infinity
13,7.22906969627853,Infinity
13,8.20967301461233,Infinity
13,9.323292462037024,Infinity
13,10.587971308718565,Infinity
13,12.024200344537292,Infinity
13,13.655249878370613,Infinity
13,15.507546772160516,Infinity
13,17.61110261860996,Infinity
13,20.000000000000014,Infinity
14,0.5,6.641199484E7
14,0.5678236176667799,6.641787737E7
14,0.6448473215603789,6.645086281E7
14,0.7323190779422953,6.648958889E7
14,0.8316561362471894,6.65824996E7
14,0.944467991877311,Infinity
14,1.0725824638365073,Infinity
14,1.2180753097231876,Infinity
14,1.3833038579152075,Infinity
14,1.5709452018676529,Infinity
14,1.784039575361521,Infinity
14,2.0260396114849692,Infinity
14,2.300866283459185,Infinity
14,2.6129724336826263,Infinity
14,2.967414920314478,Infinity
14,3.369936550342693,Infinity
14,3.827059126646193,Infinity
14,4.346189116633817,Infinity
14,4.935737654542001,Infinity
14,5.605256821712372,Infinity
14,6.365594412912231,Infinity
14,7.22906969627853,Infinity
14,8.20967301461233,Infinity
14,9.323292462037024,Infinity
14,10.587971308718565,Infinity
14,12.024200344537292,Infinity
14,13.655249878370613,Infinity
14,15.507546772160516,Infinity
14,17.61110261860996,Infinity
14,20.000000000000014,Infinity
15,0.5,6.644431249E7
15,0.5678236176667799,6.649157142E7
15,0.6448473215603789,Infinity
15,0.7323190779422953,Infinity
15,0.8316561362471894,Infinity
15,0.944467991877311,Infinity
15,1.0725824638365073,Infinity
15,1.2180753097231876,Infinity
15,1.3833038579152075,Infinity
15,1.5709452018676529,Infinity
15,1.784039575361521,Infinity
15,2.0260396114849692,Infinity
15,2.300866283459185,Infinity
15,2.6129724336826263,Infinity
15,2.967414920314478,Infinity
15,3.369936550342693,Infinity
15,3.827059126646193,Infinity
15,4.346189116633817,Infinity
15,4.935737654542001,Infinity
15,5.605256821712372,Infinity
15,6.365594412912231,Infinity
15,7.22906969627853,Infinity
15,8.20967301461233,Infinity
15,9.323292462037024,Infinity
15,10.587971308718565,Infinity
15,12.024200344537292,Infinity
15,13.655249878370613,Infinity
15,15.507546772160516,Infinity
15,17.61110261860996,Infinity
15,20.000000000000014,Infinity
16,0.5,6.645050962E7
16,0.5678236176667799,6.650700886E7
16,0.6448473215603789,Infinity
16,0.7323190779422953,Infinity
16,0.8316561362471894,Infinity
16,0.944467991877311,Infinity
16,1.0725824638365073,Infinity
16,1.2180753097231876,Infinity
16,1.3833038579152075,Infinity
16,1.5709452018676529,Infinity
16,1.784039575361521,Infinity
16,2.0260396114849692,Infinity
16,2.300866283459185,Infinity
16,2.6129724336826263,Infinity
16,2.967414920314478,Infinity
16,3.369936550342693,Infinity
16,3.827059126646193,Infinity
16,4.346189116633817,Infinity
16,4.935737654542001,Infinity
16,5.605256821712372,Infinity
16,6.365594412912231,Infinity
16,7.22906969627853,Infinity
16,8.20967301461233,Infinity
16,9.323292462037024,Infinity
16,10.587971308718565,Infinity
16,12.024200344537292,Infinity
16,13.655249878370613,Infinity
16,15.507546772160516,Infinity
16,17.61110261860996,Infinity
16,20.000000000000014,Infinity
17,0.5,6.647686592E7
17,0.5678236176667799,6.651468219E7
17,0.6448473215603789,Infinity
17,0.7323190779422953,Infinity
17,0.8316561362471894,Infinity
17,0.944467991877311,Infinity
17,1.0725824638365073,Infinity
17,1.2180753097231876,Infinity
17,1.3833038579152075,Infinity
17,1.5709452018676529,Infinity
17,1.784039575361521,Infinity
17,2.0260396114849692,Infinity
17,2.300866283459185,Infinity
17,2.6129724336826263,Infinity
17,2.967414920314478,Infinity
17,3.369936550342693,Infinity
17,3.827059126646193,Infinity
17,4.346189116633817,Infinity
17,4.935737654542001,Infinity
17,5.605256821712372,Infinity
17,6.365594412912231,Infinity
17,7.22906969627853,Infinity
17,8.20967301461233,Infinity
17,9.323292462037024,Infinity
17,10.587971308718565,Infinity
17,12.024200344537292,Infinity
17,13.655249878370613,Infinity
17,15.507546772160516,Infinity
17,17.61110261860996,Infinity
17,20.000000000000014,Infinity
18,0.5,6.651429055E7
18,0.5678236176667799,Infinity
18,0.6448473215603789,Infinity
18,0.7323190779422953,Infinity
18,0.8316561362471894,Infinity
18,0.944467991877311,Infinity
18,1.0725824638365073,Infinity
18,1.2180753097231876,Infinity
18,1.3833038579152075,Infinity
18,1.5709452018676529,Infinity
18,1.784039575361521,Infinity
18,2.0260396114849692,Infinity
18,2.300866283459185,Infinity
18,2.6129724336826263,Infinity
18,2.967414920314478,Infinity
18,3.369936550342693,Infinity
18,3.827059126646193,Infinity
18,4.346189116633817,Infinity
18,4.935737654542001,Infinity
18,5.605256821712372,Infinity
18,6.365594412912231,Infinity
18,7.22906969627853,Infinity
18,8.20967301461233,Infinity
18,9.323292462037024,Infinity
18,10.587971308718565,Infinity
18,12.024200344537292,Infinity
18,13.655249878370613,Infinity
18,15.507546772160516,Infinity
18,17.61110261860996,Infinity
18,20.000000000000014,Infinity
19,0.5,6.651913754E7
19,0.5678236176667799,Infinity
19,0.6448473215603789,Infinity
19,0.7323190779422953,Infinity
19,0.8316561362471894,Infinity
19,0.944467991877311,Infinity
19,1.0725824638365073,Infinity
19,1.2180753097231876,Infinity
19,1.3833038579152075,Infinity
19,1.5709452018676529,Infinity
19,1.784039575361521,Infinity
19,2.0260396114849692,Infinity
19,2.300866283459185,Infinity
19,2.6129724336826263,Infinity
19,2.967414920314478,Infinity
19,3.369936550342693,Infinity
19,3.827059126646193,Infinity
19,4.346189116633817,Infinity
19,4.935737654542001,Infinity
19,5.605256821712372,Infinity
19,6.365594412912231,Infinity
19,7.22906969627853,Infinity
19,8.20967301461233,Infinity
19,9.323292462037024,Infinity
19,10.587971308718565,Infinity
19,12.024200344537292,Infinity
19,13.655249878370613,Infinity
19,15.507546772160516,Infinity
19,17.61110261860996,Infinity
19,20.000000000000014,Infinity
20,0.5,6.654245693E7
20,0.5678236176667799,Infinity
20,0.6448473215603789,Infinity
20,0.7323190779422953,Infinity
20,0.8316561362471894,Infinity
20,0.944467991877311,Infinity
20,1.0725824638365073,Infinity
20,1.2180753097231876,Infinity
20,1.3833038579152075,Infinity
20,1.5709452018676529,Infinity
20,1.784039575361521,Infinity
20,2.0260396114849692,Infinity
20,2.300866283459185,Infinity
20,2.6129724336826263,Infinity
20,2.967414920314478,Infinity
20,3.369936550342693,Infinity
20,3.827059126646193,Infinity
20,4.346189116633817,Infinity
20,4.935737654542001,Infinity
20,5.605256821712372,Infinity
20,6.365594412912231,Infinity
20,7.22906969627853,Infinity
20,8.20967301461233,Infinity
20,9.323292462037024,Infinity
20,10.587971308718565,Infinity
20,12.024200344537292,Infinity
20,13.655249878370613,Infinity
20,15.507546772160516,Infinity
20,17.61110261860996,Infinity
20,20.000000000000014,Infinity
21,0.5,6.658233109E7
21,0.5678236176667799,Infinity
21,0.6448473215603789,Infinity
21,0.7323190779422953,Infinity
21,0.8316561362471894,Infinity
21,0.944467991877311,Infinity
21,1.0725824638365073,Infinity
21,1.2180753097231876,Infinity
21,1.3833038579152075,Infinity
21,1.5709452018676529,Infinity
21,1.784039575361521,Infinity
21,2.0260396114849692,Infinity
21,2.300866283459185,Infinity
21,2.6129724336826263,Infinity
21,2.967414920314478,Infinity
21,3.369936550342693,Infinity
21,3.827059126646193,Infinity
21,4.346189116633817,Infinity
21,4.935737654542001,Infinity
21,5.605256821712372,Infinity
21,6.365594412912231,Infinity
21,7.22906969627853,Infinity
21,8.20967301461233,Infinity
21,9.323292462037024,Infinity
21,10.587971308718565,Infinity
21,12.024200344537292,Infinity
21,13.655249878370613,Infinity
21,15.507546772160516,Infinity
21,17.61110261860996,Infinity
21,20.000000000000014,Infinity
22,0.5,Infinity
22,0.5678236176667799,Infinity
22,0.6448473215603789,Infinity
22,0.7323190779422953,Infinity
22,0.8316561362471894,Infinity
22,0.944467991877311,Infinity
22,1.0725824638365073,Infinity
22,1.2180753097231876,Infinity
22,1.3833038579152075,Infinity
22,1.5709452018676529,Infinity
22,1.784039575361521,Infinity
22,2.0260396114849692,Infinity
22,2.300866283459185,Infinity
22,2.6129724336826263,Infinity
22,2.967414920314478,Infinity
22,3.369936550342693,Infinity
22,3.827059126646193,Infinity
22,4.346189116633817,Infinity
22,4.935737654542001,Infinity
22,5.605256821712372,Infinity
22,6.365594412912231,Infinity
22,7.22906969627853,Infinity
22,8.20967301461233,Infinity
22,9.323292462037024,Infinity
22,10.587971308718565,Infinity
22,12.024200344537292,Infinity
22,13.655249878370613,Infinity
22,15.507546772160516,Infinity
22,17.61110261860996,Infinity
22,20.000000000000014,Infinity
23,0.5,Infinity
23,0.5678236176667799,Infinity
23,0.6448473215603789,Infinity
23,0.7323190779422953,Infinity
23,0.8316561362471894,Infinity
23,0.944467991877311,Infinity
23,1.0725824638365073,Infinity
23,1.2180753097231876,Infinity
23,1.3833038579152075,Infinity
23,1.5709452018676529,Infinity
23,1.784039575361521,Infinity
23,2.0260396114849692,Infinity
23,2.300866283459185,Infinity
23,2.6129724336826263,Infinity
23,2.967414920314478,Infinity
23,3.369936550342693,Infinity
23,3.827059126646193,Infinity
23,4.346189116633817,Infinity
23,4.935737654542001,Infinity
23,5.605256821712372,Infinity
23,6.365594412912231,Infinity
23,7.22906969627853,Infinity
23,8.20967301461233,Infinity
23,9.323292462037024,Infinity
23,10.587971308718565,Infinity
23,12.024200344537292,Infinity
23,13.655249878370613,Infinity
23,15.507546772160516,Infinity
23,17.61110261860996,Infinity
23,20.000000000000014,Infinity
24,0.5,Infinity
24,0.5678236176667799,Infinity
24,0.6448473215603789,Infinity
24,0.7323190779422953,Infinity
24,0.8316561362471894,Infinity
24,0.944467991877311,Infinity
24,1.0725824638365073,Infinity
24,1.2180753097231876,Infinity
24,1.3833038579152075,Infinity
24,1.5709452018676529,Infinity
24,1.784039575361521,Infinity
24,2.0260396114849692,Infinity
24,2.300866283459185,Infinity
24,2.6129724336826263,Infinity
24,2.967414920314478,Infinity
24,3.369936550342693,Infinity
24,3.827059126646193,Infinity
24,4.346189116633817,Infinity
24,4.935737654542001,Infinity
24,5.605256821712372,Infinity
24,6.365594412912231,Infinity
24,7.22906969627853,Infinity
24,8.20967301461233,Infinity
24,9.323292462037024,Infinity
24,10.587971308718565,Infinity
24,12.024200344537292,Infinity
24,13.655249878370613,Infinity
24,15.507546772160516,Infinity
24,17.61110261860996,Infinity
24,20.000000000000014,Infinity
25,0.5,Infinity
25,0.5678236176667799,Infinity
25,0.6448473215603789,Infinity
25,0.7323190779422953,Infinity
25,0.8316561362471894,Infinity
25,0.944467991877311,Infinity
25,1.0725824638365073,Infinity
25,1.2180753097231876,Infinity
25,1.3833038579152075,Infinity
25,1.5709452018676529,Infinity
25,1.784039575361521,Infinity
25,2.0260396114849692,Infinity
25,2.300866283459185,Infinity
25,2.6129724336826263,Infinity
25,2.967414920314478,Infinity
25,3.369936550342693,Infinity
25,3.827059126646193,Infinity
25,4.346189116633817,Infinity
25,4.935737654542001,Infinity
25,5.605256821712372,Infinity
25,6.365594412912231,Infinity
25,7.22906969627853,Infinity
25,8.20967301461233,Infinity
25,9.323292462037024,Infinity
25,10.587971308718565,Infinity
25,12.024200344537292,Infinity
25,13.655249878370613,Infinity
25,15.507546772160516,Infinity
25,17.61110261860996,Infinity
25,20.000000000000014,Infinity
26,0.5,Infinity
26,0.5678236176667799,Infinity
26,0.6448473215603789,Infinity
26,0.7323190779422953,Infinity
26,0.8316561362471894,Infinity
26,0.944467991877311,Infinity
26,1.0725824638365073,Infinity
26,1.2180753097231876,Infinity
26,1.3833038579152075,Infinity
26,1.5709452018676529,Infinity
26,1.784039575361521,Infinity
26,2.0260396114849692,Infinity
26,2.300866283459185,Infinity
26,2.6129724336826263,Infinity
26,2.967414920314478,Infinity
26,3.369936550342693,Infinity
26,3.827059126646193,Infinity
26,4.346189116633817,Infinity
26,4.935737654542001,Infinity
26,5.605256821712372,Infinity
26,6.365594412912231,Infinity
26,7.22906969627853,Infinity
26,8.20967301461233,Infinity
26,9.323292462037024,Infinity
26,10.587971308718565,Infinity
26,12.024200344537292,Infinity
26,13.655249878370613,Infinity
26,15.507546772160516,Infinity
26,17.61110261860996,Infinity
26,20.000000000000014,Infinity
27,0.5,Infinity
27,0.5678236176667799,Infinity
27,0.6448473215603789,Infinity
27,0.7323190779422953,Infinity
27,0.8316561362471894,Infinity
27,0.944467991877311,Infinity
27,1.0725824638365073,Infinity
27,1.2180753097231876,Infinity
27,1.3833038579152075,Infinity
27,1.5709452018676529,Infinity
27,1.784039575361521,Infinity
27,2.0260396114849692,Infinity
27,2.300866283459185,Infinity
27,2.6129724336826263,Infinity
27,2.967414920314478,Infinity
27,3.369936550342693,Infinity
27,3.827059126646193,Infinity
27,4.346189116633817,Infinity
27,4.935737654542001,Infinity
27,5.605256821712372,Infinity
27,6.365594412912231,Infinity
27,7.22906969627853,Infinity
27,8.20967301461233,Infinity
27,9.323292462037024,Infinity
27,10.587971308718565,Infinity
27,12.024200344537292,Infinity
27,13.655249878370613,Infinity
27,15.507546772160516,Infinity
27,17.61110261860996,Infinity
27,20.000000000000014,Infinity
28,0.5,Infinity
28,0.5678236176667799,Infinity
28,0.6448473215603789,Infinity
28,0.7323190779422953,Infinity
28,0.8316561362471894,Infinity
28,0.944467991877311,Infinity
28,1.0725824638365073,Infinity
28,1.2180753097231876,Infinity
28,1.3833038579152075,Infinity
28,1.5709452018676529,Infinity
28,1.784039575361521,Infinity
28,2.0260396114849692,Infinity
28,2.300866283459185,Infinity
28,2.6129724336826263,Infinity
28,2.967414920314478,Infinity
28,3.369936550342693,Infinity
28,3.827059126646193,Infinity
28,4.346189116633817,Infinity
28,4.935737654542001,Infinity
28,5.605256821712372,Infinity
28,6.365594412912231,Infinity
28,7.22906969627853,Infinity
28,8.20967301461233,Infinity
28,9.323292462037024,Infinity
28,10.587971308718565,Infinity
28,12.024200344537292,Infinity
28,13.655249878370613,Infinity
28,15.507546772160516,Infinity
28,17.61110261860996,Infinity
28,20.000000000000014,Infinity
29,0.5,Infinity
29,0.5678236176667799,Infinity
29,0.6448473215603789,Infinity
29,0.7323190779422953,Infinity
29,0.8316561362471894,Infinity
29,0.944467991877311,Infinity
29,1.0725824638365073,Infinity
29,1.2180753097231876,Infinity
29,1.3833038579152075,Infinity
29,1.5709452018676529,Infinity
29,1.784039575361521,Infinity
29,2.0260396114849692,Infinity
29,2.300866283459185,Infinity
29,2.6129724336826263,Infinity
29,2.967414920314478,Infinity
29,3.369936550342693,Infinity
29,3.827059126646193,Infinity
29,4.346189116633817,Infinity
29,4.935737654542001,Infinity
29,5.605256821712372,Infinity
29,6.365594412912231,Infinity
29,7.22906969627853,Infinity
29,8.20967301461233,Infinity
29,9.323292462037024,Infinity
29,10.587971308718565,Infinity
29,12.024200344537292,Infinity
29,13.655249878370613,Infinity
29,15.507546772160516,Infinity
29,17.61110261860996,Infinity
29,20.000000000000014,Infinity
30,0.5,Infinity
30,0.5678236176667799,Infinity
30,0.6448473215603789,Infinity
30,0.7323190779422953,Infinity
30,0.8316561362471894,Infinity
30,0.944467991877311,Infinity
30,1.0725824638365073,Infinity
30,1.2180753097231876,Infinity
30,1.3833038579152075,Infinity
30,1.5709452018676529,Infinity
30,1.784039575361521,Infinity
30,2.0260396114849692,Infinity
30,2.300866283459185,Infinity
30,2.6129724336826263,Infinity
30,2.967414920314478,Infinity
30,3.369936550342693,Infinity
30,3.827059126646193,Infinity
30,4.346189116633817,Infinity
30,4.935737654542001,Infinity
30,5.605256821712372,Infinity
30,6.365594412912231,Infinity
30,7.22906969627853,Infinity
30,8.20967301461233,Infinity
30,9.323292462037024,Infinity
30,10.587971308718565,Infinity
30,12.024200344537292,Infinity
30,13.655249878370613,Infinity
30,15.507546772160516,Infinity
30,17.61110261860996,Infinity
30,20.000000000000014,Infinity


==> heatmap/151122pla33810Linkern/pla33810.tsp.20s.noluby.array-clusterout.csv <==
firstPhaseRestarts,firstPhaseTime,result
1,0.5,6.637045437E7
1,0.5678236176667799,6.637721808E7
1,0.6448473215603789,6.638345679E7
1,0.7323190779422953,6.638793795E7
1,0.8316561362471894,6.637790834E7
1,0.944467991877311,6.638998264E7
1,1.0725824638365073,6.637622175E7
1,1.2180753097231876,6.638370274E7
1,1.3833038579152075,6.637667576E7
1,1.5709452018676529,6.63845114E7
1,1.784039575361521,6.638061202E7
1,2.0260396114849692,6.639288843E7
1,2.300866283459185,6.639999372E7
1,2.6129724336826263,6.638136723E7
1,2.967414920314478,6.637295182E7
1,3.369936550342693,6.639504879E7
1,3.827059126646193,6.636514867E7
1,4.346189116633817,6.638016001E7
1,4.935737654542001,6.637669025E7
1,5.605256821712372,6.636761697E7
1,6.365594412912231,6.637645133E7
1,7.22906969627853,6.637963622E7
1,8.20967301461233,6.637367934E7
1,9.323292462037024,6.638771663E7
1,10.587971308718565,6.638933766E7
1,12.024200344537292,6.639034869E7
1,13.655249878370613,6.637295413E7
1,15.507546772160516,6.638155782E7
1,17.61110261860996,6.640127585E7
1,20.000000000000014,Infinity
2,0.5,6.637401005E7
2,0.5678236176667799,6.637761085E7
2,0.6448473215603789,6.6374228E7
2,0.7323190779422953,6.638314868E7
2,0.8316561362471894,6.637366382E7
2,0.944467991877311,6.638767502E7
2,1.0725824638365073,6.638252494E7
2,1.2180753097231876,6.637688582E7
2,1.3833038579152075,6.638691062E7
2,1.5709452018676529,6.638356749E7
2,1.784039575361521,6.636036635E7
2,2.0260396114849692,6.639200848E7
2,2.300866283459185,6.636477202E7
2,2.6129724336826263,6.639137156E7
2,2.967414920314478,6.637148879E7
2,3.369936550342693,6.639388441E7
2,3.827059126646193,6.637890326E7
2,4.346189116633817,6.638955088E7
2,4.935737654542001,6.639025959E7
2,5.605256821712372,6.639044844E7
2,6.365594412912231,6.639644165E7
2,7.22906969627853,6.639935726E7
2,8.20967301461233,6.640671621E7
2,9.323292462037024,6.643783552E7
2,10.587971308718565,Infinity
2,12.024200344537292,Infinity
2,13.655249878370613,Infinity
2,15.507546772160516,Infinity
2,17.61110261860996,Infinity
2,20.000000000000014,Infinity
3,0.5,6.637078448E7
3,0.5678236176667799,6.637400756E7
3,0.6448473215603789,6.638600641E7
3,0.7323190779422953,6.636985792E7
3,0.8316561362471894,6.638638172E7
3,0.944467991877311,6.637673833E7
3,1.0725824638365073,6.638393278E7
3,1.2180753097231876,6.638557809E7
3,1.3833038579152075,6.637849173E7
3,1.5709452018676529,6.637421061E7
3,1.784039575361521,6.638889081E7
3,2.0260396114849692,6.638269332E7
3,2.300866283459185,6.638834823E7
3,2.6129724336826263,6.637672042E7
3,2.967414920314478,6.638452904E7
3,3.369936550342693,6.638517638E7
3,3.827059126646193,6.638743304E7
3,4.346189116633817,6.640169697E7
3,4.935737654542001,6.641012505E7
3,5.605256821712372,6.641599717E7
3,6.365594412912231,6.643630969E7
3,7.22906969627853,Infinity
3,8.20967301461233,Infinity
3,9.323292462037024,Infinity
3,10.587971308718565,Infinity
3,12.024200344537292,Infinity
3,13.655249878370613,Infinity
3,15.507546772160516,Infinity
3,17.61110261860996,Infinity
3,20.000000000000014,Infinity
4,0.5,6.635537082E7
4,0.5678236176667799,6.634838929E7
4,0.6448473215603789,6.633984954E7
4,0.7323190779422953,6.634802414E7
4,0.8316561362471894,6.634854422E7
4,0.944467991877311,6.634975161E7
4,1.0725824638365073,6.635465282E7
4,1.2180753097231876,6.635162065E7
4,1.3833038579152075,6.635328464E7
4,1.5709452018676529,6.63469124E7
4,1.784039575361521,6.635515834E7
4,2.0260396114849692,6.636308988E7
4,2.300866283459185,6.636569096E7
4,2.6129724336826263,6.637667006E7
4,2.967414920314478,6.63794507E7
4,3.369936550342693,6.638966296E7
4,3.827059126646193,6.640572219E7
4,4.346189116633817,6.642320439E7
4,4.935737654542001,6.647287135E7
4,5.605256821712372,Infinity
4,6.365594412912231,Infinity
4,7.22906969627853,Infinity
4,8.20967301461233,Infinity
4,9.323292462037024,Infinity
4,10.587971308718565,Infinity
4,12.024200344537292,Infinity
4,13.655249878370613,Infinity
4,15.507546772160516,Infinity
4,17.61110261860996,Infinity
4,20.000000000000014,Infinity
5,0.5,6.635376293E7
5,0.5678236176667799,6.635522324E7
5,0.6448473215603789,6.635733659E7
5,0.7323190779422953,6.635102613E7
5,0.8316561362471894,6.635255401E7
5,0.944467991877311,6.635597105E7
5,1.0725824638365073,6.635628715E7
5,1.2180753097231876,6.636063004E7
5,1.3833038579152075,6.636605365E7
5,1.5709452018676529,6.635348167E7
5,1.784039575361521,6.637730781E7
5,2.0260396114849692,6.637724819E7
5,2.300866283459185,6.637638232E7
5,2.6129724336826263,6.63865073E7
5,2.967414920314478,6.641031181E7
5,3.369936550342693,6.643382825E7
5,3.827059126646193,6.647756712E7
5,4.346189116633817,Infinity
5,4.935737654542001,Infinity
5,5.605256821712372,Infinity
5,6.365594412912231,Infinity
5,7.22906969627853,Infinity
5,8.20967301461233,Infinity
5,9.323292462037024,Infinity
5,10.587971308718565,Infinity
5,12.024200344537292,Infinity
5,13.655249878370613,Infinity
5,15.507546772160516,Infinity
5,17.61110261860996,Infinity
5,20.000000000000014,Infinity
6,0.5,6.635217874E7
6,0.5678236176667799,6.634673921E7
6,0.6448473215603789,6.635457875E7
6,0.7323190779422953,6.635253456E7
6,0.8316561362471894,6.635108205E7
6,0.944467991877311,6.635863832E7
6,1.0725824638365073,6.635605958E7
6,1.2180753097231876,6.636658435E7
6,1.3833038579152075,6.636519029E7
6,1.5709452018676529,6.638006709E7
6,1.784039575361521,6.639150869E7
6,2.0260396114849692,6.639908944E7
6,2.300866283459185,6.640062922E7
6,2.6129724336826263,6.642191202E7
6,2.967414920314478,6.645828185E7
6,3.369936550342693,Infinity
6,3.827059126646193,Infinity
6,4.346189116633817,Infinity
6,4.935737654542001,Infinity
6,5.605256821712372,Infinity
6,6.365594412912231,Infinity
6,7.22906969627853,Infinity
6,8.20967301461233,Infinity
6,9.323292462037024,Infinity
6,10.587971308718565,Infinity
6,12.024200344537292,Infinity
6,13.655249878370613,Infinity
6,15.507546772160516,Infinity
6,17.61110261860996,Infinity
6,20.000000000000014,Infinity
7,0.5,6.634538747E7
7,0.5678236176667799,6.635454328E7
7,0.6448473215603789,6.636315294E7
7,0.7323190779422953,6.635546755E7
7,0.8316561362471894,6.63515132E7
7,0.944467991877311,6.63636235E7
7,1.0725824638365073,6.636251824E7
7,1.2180753097231876,6.63770497E7
7,1.3833038579152075,6.636882309E7
7,1.5709452018676529,6.638923579E7
7,1.784039575361521,6.63969451E7
7,2.0260396114849692,6.64134752E7
7,2.300866283459185,6.642579187E7
7,2.6129724336826263,6.649018728E7
7,2.967414920314478,Infinity
7,3.369936550342693,Infinity
7,3.827059126646193,Infinity
7,4.346189116633817,Infinity
7,4.935737654542001,Infinity
7,5.605256821712372,Infinity
7,6.365594412912231,Infinity
7,7.22906969627853,Infinity
7,8.20967301461233,Infinity
7,9.323292462037024,Infinity
7,10.587971308718565,Infinity
7,12.024200344537292,Infinity
7,13.655249878370613,Infinity
7,15.507546772160516,Infinity
7,17.61110261860996,Infinity
7,20.000000000000014,Infinity
8,0.5,6.634337289E7
8,0.5678236176667799,6.635415614E7
8,0.6448473215603789,6.635766492E7
8,0.7323190779422953,6.636009162E7
8,0.8316561362471894,6.63628547E7
8,0.944467991877311,6.636968487E7
8,1.0725824638365073,6.6364661E7
8,1.2180753097231876,6.637433174E7
8,1.3833038579152075,6.637720059E7
8,1.5709452018676529,6.639096562E7
8,1.784039575361521,6.641572127E7
8,2.0260396114849692,6.644115367E7
8,2.300866283459185,6.650262915E7
8,2.6129724336826263,Infinity
8,2.967414920314478,Infinity
8,3.369936550342693,Infinity
8,3.827059126646193,Infinity
8,4.346189116633817,Infinity
8,4.935737654542001,Infinity
8,5.605256821712372,Infinity
8,6.365594412912231,Infinity
8,7.22906969627853,Infinity
8,8.20967301461233,Infinity
8,9.323292462037024,Infinity
8,10.587971308718565,Infinity
8,12.024200344537292,Infinity
8,13.655249878370613,Infinity
8,15.507546772160516,Infinity
8,17.61110261860996,Infinity
8,20.000000000000014,Infinity
9,0.5,6.634627023E7
9,0.5678236176667799,6.634911199E7
9,0.6448473215603789,6.636473029E7
9,0.7323190779422953,6.637179781E7
9,0.8316561362471894,6.636455E7
9,0.944467991877311,6.63646342E7
9,1.0725824638365073,6.636885166E7
9,1.2180753097231876,6.638549416E7
9,1.3833038579152075,6.639291358E7
9,1.5709452018676529,6.642775989E7
9,1.784039575361521,6.643872126E7
9,2.0260396114849692,6.651330603E7
9,2.300866283459185,Infinity
9,2.6129724336826263,Infinity
9,2.967414920314478,Infinity
9,3.369936550342693,Infinity
9,3.827059126646193,Infinity
9,4.346189116633817,Infinity
9,4.935737654542001,Infinity
9,5.605256821712372,Infinity
9,6.365594412912231,Infinity
9,7.22906969627853,Infinity
9,8.20967301461233,Infinity
9,9.323292462037024,Infinity
9,10.587971308718565,Infinity
9,12.024200344537292,Infinity
9,13.655249878370613,Infinity
9,15.507546772160516,Infinity
9,17.61110261860996,Infinity
9,20.000000000000014,Infinity
10,0.5,6.636168844E7
10,0.5678236176667799,6.6354536E7
10,0.6448473215603789,6.635574109E7
10,0.7323190779422953,6.636709741E7
10,0.8316561362471894,6.636622444E7
10,0.944467991877311,6.637796572E7
10,1.0725824638365073,6.639023646E7
10,1.2180753097231876,6.640090528E7
10,1.3833038579152075,6.64076395E7
10,1.5709452018676529,6.644937863E7
10,1.784039575361521,6.649826284E7
10,2.0260396114849692,Infinity
10,2.300866283459185,Infinity
10,2.6129724336826263,Infinity
10,2.967414920314478,Infinity
10,3.369936550342693,Infinity
10,3.827059126646193,Infinity
10,4.346189116633817,Infinity
10,4.935737654542001,Infinity
10,5.605256821712372,Infinity
10,6.365594412912231,Infinity
10,7.22906969627853,Infinity
10,8.20967301461233,Infinity
10,9.323292462037024,Infinity
10,10.587971308718565,Infinity
10,12.024200344537292,Infinity
10,13.655249878370613,Infinity
10,15.507546772160516,Infinity
10,17.61110261860996,Infinity
10,20.000000000000014,Infinity
11,0.5,6.635578756E7
11,0.5678236176667799,6.635252967E7
11,0.6448473215603789,6.636028027E7
11,0.7323190779422953,6.636712964E7
11,0.8316561362471894,6.637131299E7
11,0.944467991877311,6.639337095E7
11,1.0725824638365073,6.639762361E7
11,1.2180753097231876,6.641638281E7
11,1.3833038579152075,6.644104983E7
11,1.5709452018676529,6.647757578E7
11,1.784039575361521,6.664184781E7
11,2.0260396114849692,Infinity
11,2.300866283459185,Infinity
11,2.6129724336826263,Infinity
11,2.967414920314478,Infinity
11,3.369936550342693,Infinity
11,3.827059126646193,Infinity
11,4.346189116633817,Infinity
11,4.935737654542001,Infinity
11,5.605256821712372,Infinity
11,6.365594412912231,Infinity
11,7.22906969627853,Infinity
11,8.20967301461233,Infinity
11,9.323292462037024,Infinity
11,10.587971308718565,Infinity
11,12.024200344537292,Infinity
11,13.655249878370613,Infinity
11,15.507546772160516,Infinity
11,17.61110261860996,Infinity
11,20.000000000000014,Infinity
12,0.5,6.635810552E7
12,0.5678236176667799,6.636505754E7
12,0.6448473215603789,6.63694166E7
12,0.7323190779422953,6.637114335E7
12,0.8316561362471894,6.638065022E7
12,0.944467991877311,6.639685784E7
12,1.0725824638365073,6.640673159E7
12,1.2180753097231876,6.642827543E7
12,1.3833038579152075,6.64934804E7
12,1.5709452018676529,6.657195827E7
12,1.784039575361521,Infinity
12,2.0260396114849692,Infinity
12,2.300866283459185,Infinity
12,2.6129724336826263,Infinity
12,2.967414920314478,Infinity
12,3.369936550342693,Infinity
12,3.827059126646193,Infinity
12,4.346189116633817,Infinity
12,4.935737654542001,Infinity
12,5.605256821712372,Infinity
12,6.365594412912231,Infinity
12,7.22906969627853,Infinity
12,8.20967301461233,Infinity
12,9.323292462037024,Infinity
12,10.587971308718565,Infinity
12,12.024200344537292,Infinity
12,13.655249878370613,Infinity
12,15.507546772160516,Infinity
12,17.61110261860996,Infinity
12,20.000000000000014,Infinity
13,0.5,6.635838728E7
13,0.5678236176667799,6.63654785E7
13,0.6448473215603789,6.636955906E7
13,0.7323190779422953,6.638156913E7
13,0.8316561362471894,6.637767466E7
13,0.944467991877311,6.639620718E7
13,1.0725824638365073,6.642816135E7
13,1.2180753097231876,6.646413267E7
13,1.3833038579152075,6.653154949E7
13,1.5709452018676529,Infinity
13,1.784039575361521,Infinity
13,2.0260396114849692,Infinity
13,2.300866283459185,Infinity
13,2.6129724336826263,Infinity
13,2.967414920314478,Infinity
13,3.369936550342693,Infinity
13,3.827059126646193,Infinity
13,4.346189116633817,Infinity
13,4.935737654542001,Infinity
13,5.605256821712372,Infinity
13,6.365594412912231,Infinity
13,7.22906969627853,Infinity
13,8.20967301461233,Infinity
13,9.323292462037024,Infinity
13,10.587971308718565,Infinity
13,12.024200344537292,Infinity
13,13.655249878370613,Infinity
13,15.507546772160516,Infinity
13,17.61110261860996,Infinity
13,20.000000000000014,Infinity
14,0.5,6.636126726E7
14,0.5678236176667799,6.637621131E7
14,0.6448473215603789,6.638422411E7
14,0.7323190779422953,6.638159751E7
14,0.8316561362471894,6.639222458E7
14,0.944467991877311,6.640764526E7
14,1.0725824638365073,6.644327733E7
14,1.2180753097231876,6.649964983E7
14,1.3833038579152075,6.664272961E7
14,1.5709452018676529,Infinity
14,1.784039575361521,Infinity
14,2.0260396114849692,Infinity
14,2.300866283459185,Infinity
14,2.6129724336826263,Infinity
14,2.967414920314478,Infinity
14,3.369936550342693,Infinity
14,3.827059126646193,Infinity
14,4.346189116633817,Infinity
14,4.935737654542001,Infinity
14,5.605256821712372,Infinity
14,6.365594412912231,Infinity
14,7.22906969627853,Infinity
14,8.20967301461233,Infinity
14,9.323292462037024,Infinity
14,10.587971308718565,Infinity
14,12.024200344537292,Infinity
14,13.655249878370613,Infinity
14,15.507546772160516,Infinity
14,17.61110261860996,Infinity
14,20.000000000000014,Infinity
15,0.5,6.636711195E7
15,0.5678236176667799,6.638270697E7
15,0.6448473215603789,6.637751409E7
15,0.7323190779422953,6.638614507E7
15,0.8316561362471894,6.639573247E7
15,0.944467991877311,6.643148471E7
15,1.0725824638365073,6.64716889E7
15,1.2180753097231876,6.655126315E7
15,1.3833038579152075,Infinity
15,1.5709452018676529,Infinity
15,1.784039575361521,Infinity
15,2.0260396114849692,Infinity
15,2.300866283459185,Infinity
15,2.6129724336826263,Infinity
15,2.967414920314478,Infinity
15,3.369936550342693,Infinity
15,3.827059126646193,Infinity
15,4.346189116633817,Infinity
15,4.935737654542001,Infinity
15,5.605256821712372,Infinity
15,6.365594412912231,Infinity
15,7.22906969627853,Infinity
15,8.20967301461233,Infinity
15,9.323292462037024,Infinity
15,10.587971308718565,Infinity
15,12.024200344537292,Infinity
15,13.655249878370613,Infinity
15,15.507546772160516,Infinity
15,17.61110261860996,Infinity
15,20.000000000000014,Infinity
16,0.5,6.637420621E7
16,0.5678236176667799,6.637672733E7
16,0.6448473215603789,6.637450443E7
16,0.7323190779422953,6.640916571E7
16,0.8316561362471894,6.641734383E7
16,0.944467991877311,6.645824599E7
16,1.0725824638365073,6.649646574E7
16,1.2180753097231876,6.669940167E7
16,1.3833038579152075,Infinity
16,1.5709452018676529,Infinity
16,1.784039575361521,Infinity
16,2.0260396114849692,Infinity
16,2.300866283459185,Infinity
16,2.6129724336826263,Infinity
16,2.967414920314478,Infinity
16,3.369936550342693,Infinity
16,3.827059126646193,Infinity
16,4.346189116633817,Infinity
16,4.935737654542001,Infinity
16,5.605256821712372,Infinity
16,6.365594412912231,Infinity
16,7.22906969627853,Infinity
16,8.20967301461233,Infinity
16,9.323292462037024,Infinity
16,10.587971308718565,Infinity
16,12.024200344537292,Infinity
16,13.655249878370613,Infinity
16,15.507546772160516,Infinity
16,17.61110261860996,Infinity
16,20.000000000000014,Infinity
17,0.5,6.637088904E7
17,0.5678236176667799,6.638848301E7
17,0.6448473215603789,6.639424979E7
17,0.7323190779422953,6.640489701E7
17,0.8316561362471894,6.643934894E7
17,0.944467991877311,6.646943377E7
17,1.0725824638365073,6.657007856E7
17,1.2180753097231876,Infinity
17,1.3833038579152075,Infinity
17,1.5709452018676529,Infinity
17,1.784039575361521,Infinity
17,2.0260396114849692,Infinity
17,2.300866283459185,Infinity
17,2.6129724336826263,Infinity
17,2.967414920314478,Infinity
17,3.369936550342693,Infinity
17,3.827059126646193,Infinity
17,4.346189116633817,Infinity
17,4.935737654542001,Infinity
17,5.605256821712372,Infinity
17,6.365594412912231,Infinity
17,7.22906969627853,Infinity
17,8.20967301461233,Infinity
17,9.323292462037024,Infinity
17,10.587971308718565,Infinity
17,12.024200344537292,Infinity
17,13.655249878370613,Infinity
17,15.507546772160516,Infinity
17,17.61110261860996,Infinity
17,20.000000000000014,Infinity
18,0.5,6.637717643E7
18,0.5678236176667799,6.63847165E7
18,0.6448473215603789,6.639794224E7
18,0.7323190779422953,6.641907107E7
18,0.8316561362471894,6.645309911E7
18,0.944467991877311,6.650458505E7
18,1.0725824638365073,6.670116868E7
18,1.2180753097231876,Infinity
18,1.3833038579152075,Infinity
18,1.5709452018676529,Infinity
18,1.784039575361521,Infinity
18,2.0260396114849692,Infinity
18,2.300866283459185,Infinity
18,2.6129724336826263,Infinity
18,2.967414920314478,Infinity
18,3.369936550342693,Infinity
18,3.827059126646193,Infinity
18,4.346189116633817,Infinity
18,4.935737654542001,Infinity
18,5.605256821712372,Infinity
18,6.365594412912231,Infinity
18,7.22906969627853,Infinity
18,8.20967301461233,Infinity
18,9.323292462037024,Infinity
18,10.587971308718565,Infinity
18,12.024200344537292,Infinity
18,13.655249878370613,Infinity
18,15.507546772160516,Infinity
18,17.61110261860996,Infinity
18,20.000000000000014,Infinity
19,0.5,6.638492707E7
19,0.5678236176667799,6.638870876E7
19,0.6448473215603789,6.641125377E7
19,0.7323190779422953,6.643803734E7
19,0.8316561362471894,6.647124002E7
19,0.944467991877311,6.654811881E7
19,1.0725824638365073,Infinity
19,1.2180753097231876,Infinity
19,1.3833038579152075,Infinity
19,1.5709452018676529,Infinity
19,1.784039575361521,Infinity
19,2.0260396114849692,Infinity
19,2.300866283459185,Infinity
19,2.6129724336826263,Infinity
19,2.967414920314478,Infinity
19,3.369936550342693,Infinity
19,3.827059126646193,Infinity
19,4.346189116633817,Infinity
19,4.935737654542001,Infinity
19,5.605256821712372,Infinity
19,6.365594412912231,Infinity
19,7.22906969627853,Infinity
19,8.20967301461233,Infinity
19,9.323292462037024,Infinity
19,10.587971308718565,Infinity
19,12.024200344537292,Infinity
19,13.655249878370613,Infinity
19,15.507546772160516,Infinity
19,17.61110261860996,Infinity
19,20.000000000000014,Infinity
20,0.5,6.638785423E7
20,0.5678236176667799,6.639548733E7
20,0.6448473215603789,6.64132191E7
20,0.7323190779422953,6.644837204E7
20,0.8316561362471894,6.649239479E7
20,0.944467991877311,6.66305252E7
20,1.0725824638365073,Infinity
20,1.2180753097231876,Infinity
20,1.3833038579152075,Infinity
20,1.5709452018676529,Infinity
20,1.784039575361521,Infinity
20,2.0260396114849692,Infinity
20,2.300866283459185,Infinity
20,2.6129724336826263,Infinity
20,2.967414920314478,Infinity
20,3.369936550342693,Infinity
20,3.827059126646193,Infinity
20,4.346189116633817,Infinity
20,4.935737654542001,Infinity
20,5.605256821712372,Infinity
20,6.365594412912231,Infinity
20,7.22906969627853,Infinity
20,8.20967301461233,Infinity
20,9.323292462037024,Infinity
20,10.587971308718565,Infinity
20,12.024200344537292,Infinity
20,13.655249878370613,Infinity
20,15.507546772160516,Infinity
20,17.61110261860996,Infinity
20,20.000000000000014,Infinity
21,0.5,6.638926246E7
21,0.5678236176667799,6.640748883E7
21,0.6448473215603789,6.643727104E7
21,0.7323190779422953,6.645607682E7
21,0.8316561362471894,6.653885491E7
21,0.944467991877311,6.685510683E7
21,1.0725824638365073,Infinity
21,1.2180753097231876,Infinity
21,1.3833038579152075,Infinity
21,1.5709452018676529,Infinity
21,1.784039575361521,Infinity
21,2.0260396114849692,Infinity
21,2.300866283459185,Infinity
21,2.6129724336826263,Infinity
21,2.967414920314478,Infinity
21,3.369936550342693,Infinity
21,3.827059126646193,Infinity
21,4.346189116633817,Infinity
21,4.935737654542001,Infinity
21,5.605256821712372,Infinity
21,6.365594412912231,Infinity
21,7.22906969627853,Infinity
21,8.20967301461233,Infinity
21,9.323292462037024,Infinity
21,10.587971308718565,Infinity
21,12.024200344537292,Infinity
21,13.655249878370613,Infinity
21,15.507546772160516,Infinity
21,17.61110261860996,Infinity
21,20.000000000000014,Infinity
23,0.5,6.639544185E7
23,0.5678236176667799,6.641485272E7
23,0.6448473215603789,6.645277826E7
23,0.7323190779422953,6.651417841E7
23,0.8316561362471894,6.67005599E7
23,0.944467991877311,Infinity
23,1.0725824638365073,Infinity
23,1.2180753097231876,Infinity
23,1.3833038579152075,Infinity
23,1.5709452018676529,Infinity
23,1.784039575361521,Infinity
23,2.0260396114849692,Infinity
23,2.300866283459185,Infinity
23,2.6129724336826263,Infinity
23,2.967414920314478,Infinity
23,3.369936550342693,Infinity
23,3.827059126646193,Infinity
23,4.346189116633817,Infinity
23,4.935737654542001,Infinity
23,5.605256821712372,Infinity
23,6.365594412912231,Infinity
23,7.22906969627853,Infinity
23,8.20967301461233,Infinity
23,9.323292462037024,Infinity
23,10.587971308718565,Infinity
23,12.024200344537292,Infinity
23,13.655249878370613,Infinity
23,15.507546772160516,Infinity
23,17.61110261860996,Infinity
23,20.000000000000014,Infinity
25,0.5,6.641486767E7
25,0.5678236176667799,6.643736833E7
25,0.6448473215603789,6.648191379E7
25,0.7323190779422953,6.661434134E7
25,0.8316561362471894,Infinity
25,0.944467991877311,Infinity
25,1.0725824638365073,Infinity
25,1.2180753097231876,Infinity
25,1.3833038579152075,Infinity
25,1.5709452018676529,Infinity
25,1.784039575361521,Infinity
25,2.0260396114849692,Infinity
25,2.300866283459185,Infinity
25,2.6129724336826263,Infinity
25,2.967414920314478,Infinity
25,3.369936550342693,Infinity
25,3.827059126646193,Infinity
25,4.346189116633817,Infinity
25,4.935737654542001,Infinity
25,5.605256821712372,Infinity
25,6.365594412912231,Infinity
25,7.22906969627853,Infinity
25,8.20967301461233,Infinity
25,9.323292462037024,Infinity
25,10.587971308718565,Infinity
25,12.024200344537292,Infinity
25,13.655249878370613,Infinity
25,15.507546772160516,Infinity
25,17.61110261860996,Infinity
25,20.000000000000014,Infinity
27,0.5,6.642325078E7
27,0.5678236176667799,6.64684956E7
27,0.6448473215603789,6.653682684E7
27,0.7323190779422953,6.685540633E7
27,0.8316561362471894,Infinity
27,0.944467991877311,Infinity
27,1.0725824638365073,Infinity
27,1.2180753097231876,Infinity
27,1.3833038579152075,Infinity
27,1.5709452018676529,Infinity
27,1.784039575361521,Infinity
27,2.0260396114849692,Infinity
27,2.300866283459185,Infinity
27,2.6129724336826263,Infinity
27,2.967414920314478,Infinity
27,3.369936550342693,Infinity
27,3.827059126646193,Infinity
27,4.346189116633817,Infinity
27,4.935737654542001,Infinity
27,5.605256821712372,Infinity
27,6.365594412912231,Infinity
27,7.22906969627853,Infinity
27,8.20967301461233,Infinity
27,9.323292462037024,Infinity
27,10.587971308718565,Infinity
27,12.024200344537292,Infinity
27,13.655249878370613,Infinity
27,15.507546772160516,Infinity
27,17.61110261860996,Infinity
27,20.000000000000014,Infinity
29,0.5,6.644406339E7
29,0.5678236176667799,6.650304338E7
29,0.6448473215603789,6.664120354E7
29,0.7323190779422953,Infinity
29,0.8316561362471894,Infinity
29,0.944467991877311,Infinity
29,1.0725824638365073,Infinity
29,1.2180753097231876,Infinity
29,1.3833038579152075,Infinity
29,1.5709452018676529,Infinity
29,1.784039575361521,Infinity
29,2.0260396114849692,Infinity
29,2.300866283459185,Infinity
29,2.6129724336826263,Infinity
29,2.967414920314478,Infinity
29,3.369936550342693,Infinity
29,3.827059126646193,Infinity
29,4.346189116633817,Infinity
29,4.935737654542001,Infinity
29,5.605256821712372,Infinity
29,6.365594412912231,Infinity
29,7.22906969627853,Infinity
29,8.20967301461233,Infinity
29,9.323292462037024,Infinity
29,10.587971308718565,Infinity
29,12.024200344537292,Infinity
29,13.655249878370613,Infinity
29,15.507546772160516,Infinity
29,17.61110261860996,Infinity
29,20.000000000000014,Infinity
31,0.5,6.648474193E7
31,0.5678236176667799,6.657697338E7
31,0.6448473215603789,6.702366082E7
31,0.7323190779422953,Infinity
31,0.8316561362471894,Infinity
31,0.944467991877311,Infinity
31,1.0725824638365073,Infinity
31,1.2180753097231876,Infinity
31,1.3833038579152075,Infinity
31,1.5709452018676529,Infinity
31,1.784039575361521,Infinity
31,2.0260396114849692,Infinity
31,2.300866283459185,Infinity
31,2.6129724336826263,Infinity
31,2.967414920314478,Infinity
31,3.369936550342693,Infinity
31,3.827059126646193,Infinity
31,4.346189116633817,Infinity
31,4.935737654542001,Infinity
31,5.605256821712372,Infinity
31,6.365594412912231,Infinity
31,7.22906969627853,Infinity
31,8.20967301461233,Infinity
31,9.323292462037024,Infinity
31,10.587971308718565,Infinity
31,12.024200344537292,Infinity
31,13.655249878370613,Infinity
31,15.507546772160516,Infinity
31,17.61110261860996,Infinity
31,20.000000000000014,Infinity
33,0.5,6.651093726E7
33,0.5678236176667799,6.668666691E7
33,0.6448473215603789,Infinity
33,0.7323190779422953,Infinity
33,0.8316561362471894,Infinity
33,0.944467991877311,Infinity
33,1.0725824638365073,Infinity
33,1.2180753097231876,Infinity
33,1.3833038579152075,Infinity
33,1.5709452018676529,Infinity
33,1.784039575361521,Infinity
33,2.0260396114849692,Infinity
33,2.300866283459185,Infinity
33,2.6129724336826263,Infinity
33,2.967414920314478,Infinity
33,3.369936550342693,Infinity
33,3.827059126646193,Infinity
33,4.346189116633817,Infinity
33,4.935737654542001,Infinity
33,5.605256821712372,Infinity
33,6.365594412912231,Infinity
33,7.22906969627853,Infinity
33,8.20967301461233,Infinity
33,9.323292462037024,Infinity
33,10.587971308718565,Infinity
33,12.024200344537292,Infinity
33,13.655249878370613,Infinity
33,15.507546772160516,Infinity
33,17.61110261860996,Infinity
33,20.000000000000014,Infinity
35,0.5,6.656410245E7
35,0.5678236176667799,6.700467465E7
35,0.6448473215603789,Infinity
35,0.7323190779422953,Infinity
35,0.8316561362471894,Infinity
35,0.944467991877311,Infinity
35,1.0725824638365073,Infinity
35,1.2180753097231876,Infinity
35,1.3833038579152075,Infinity
35,1.5709452018676529,Infinity
35,1.784039575361521,Infinity
35,2.0260396114849692,Infinity
35,2.300866283459185,Infinity
35,2.6129724336826263,Infinity
35,2.967414920314478,Infinity
35,3.369936550342693,Infinity
35,3.827059126646193,Infinity
35,4.346189116633817,Infinity
35,4.935737654542001,Infinity
35,5.605256821712372,Infinity
35,6.365594412912231,Infinity
35,7.22906969627853,Infinity
35,8.20967301461233,Infinity
35,9.323292462037024,Infinity
35,10.587971308718565,Infinity
35,12.024200344537292,Infinity
35,13.655249878370613,Infinity
35,15.507546772160516,Infinity
35,17.61110261860996,Infinity
35,20.000000000000014,Infinity
37,0.5,6.663970907E7
37,0.5678236176667799,Infinity
37,0.6448473215603789,Infinity
37,0.7323190779422953,Infinity
37,0.8316561362471894,Infinity
37,0.944467991877311,Infinity
37,1.0725824638365073,Infinity
37,1.2180753097231876,Infinity
37,1.3833038579152075,Infinity
37,1.5709452018676529,Infinity
37,1.784039575361521,Infinity
37,2.0260396114849692,Infinity
37,2.300866283459185,Infinity
37,2.6129724336826263,Infinity
37,2.967414920314478,Infinity
37,3.369936550342693,Infinity
37,3.827059126646193,Infinity
37,4.346189116633817,Infinity
37,4.935737654542001,Infinity
37,5.605256821712372,Infinity
37,6.365594412912231,Infinity
37,7.22906969627853,Infinity
37,8.20967301461233,Infinity
37,9.323292462037024,Infinity
37,10.587971308718565,Infinity
37,12.024200344537292,Infinity
37,13.655249878370613,Infinity
37,15.507546772160516,Infinity
37,17.61110261860996,Infinity
37,20.000000000000014,Infinity
40,0.5,6.703135504E7
40,0.5678236176667799,Infinity
40,0.6448473215603789,Infinity
40,0.7323190779422953,Infinity
40,0.8316561362471894,Infinity
40,0.944467991877311,Infinity
40,1.0725824638365073,Infinity
40,1.2180753097231876,Infinity
40,1.3833038579152075,Infinity
40,1.5709452018676529,Infinity
40,1.784039575361521,Infinity
40,2.0260396114849692,Infinity
40,2.300866283459185,Infinity
40,2.6129724336826263,Infinity
40,2.967414920314478,Infinity
40,3.369936550342693,Infinity
40,3.827059126646193,Infinity
40,4.346189116633817,Infinity
40,4.935737654542001,Infinity
40,5.605256821712372,Infinity
40,6.365594412912231,Infinity
40,7.22906969627853,Infinity
40,8.20967301461233,Infinity
40,9.323292462037024,Infinity
40,10.587971308718565,Infinity
40,12.024200344537292,Infinity
40,13.655249878370613,Infinity
40,15.507546772160516,Infinity
40,17.61110261860996,Infinity
40,20.000000000000014,Infinity


==> heatmap/151122pla33810Linkern/pla33810.tsp.40s.luby.array-clusterout.csv <==
firstPhaseRestarts,firstPhaseTime,result
1,0.5,6.631030089E7
1,0.5815590212771341,6.630447731E7
1,0.6764217904576363,6.630597054E7
1,0.7867583888581393,6.631254437E7
1,0.9150928772118287,6.630137509E7
1,1.0643610360979756,6.630663616E7
1,1.2379775248773102,6.630954333E7
1,1.4399139954614748,6.630290437E7
1,1.674789947847646,6.630969939E7
1,1.947978405830119,6.630909026E7
1,2.265728830327112,6.631124761E7
1,2.6353100820888424,6.630919336E7
1,3.065176704202702,6.631505547E7
1,3.56516232827519,6.63151191E7
1,4.146704628651657,6.630404083E7
1,4.8231069707280385,6.631177361E7
1,5.609842738823042,6.631007012E7
1,6.524909305417132,6.631064829E7
1,7.589239739160904,6.63112887E7
1,8.827181669887896,6.631467394E7
1,10.267054265150925,6.631684519E7
1,11.941796059680794,6.630896394E7
1,13.889718457518198,6.630624032E7
1,16.155382143938457,6.629798748E7
1,18.790616455973876,6.631412937E7
1,21.855705030660353,6.631371853E7
1,25.42076485390514,6.631770481E7
1,29.567350257106487,6.630125517E7
1,34.390318554562135,6.630918604E7
1,40.00000000000004,Infinity
2,0.5,6.631290182E7
2,0.5815590212771341,6.630022908E7
2,0.6764217904576363,6.630826513E7
2,0.7867583888581393,6.630831969E7
2,0.9150928772118287,6.630542413E7
2,1.0643610360979756,6.630450366E7
2,1.2379775248773102,6.630618534E7
2,1.4399139954614748,6.630298354E7
2,1.674789947847646,6.630615741E7
2,1.947978405830119,6.630312166E7
2,2.265728830327112,6.629270748E7
2,2.6353100820888424,6.63018212E7
2,3.065176704202702,6.630143824E7
2,3.56516232827519,6.629742275E7
2,4.146704628651657,6.630909684E7
2,4.8231069707280385,6.629497656E7
2,5.609842738823042,6.630693131E7
2,6.524909305417132,6.630856896E7
2,7.589239739160904,6.630886463E7
2,8.827181669887896,6.631008408E7
2,10.267054265150925,6.631411005E7
2,11.941796059680794,6.630723961E7
2,13.889718457518198,6.630760371E7
2,16.155382143938457,6.63196082E7
2,18.790616455973876,6.632943623E7
2,21.855705030660353,Infinity
2,25.42076485390514,Infinity
2,29.567350257106487,Infinity
2,34.390318554562135,Infinity
2,40.00000000000004,Infinity
3,0.5,6.631583473E7
3,0.5815590212771341,6.630815558E7
3,0.6764217904576363,6.631364988E7
3,0.7867583888581393,6.632178739E7
3,0.9150928772118287,6.631202795E7
3,1.0643610360979756,6.630432903E7
3,1.2379775248773102,6.631240625E7
3,1.4399139954614748,6.631503492E7
3,1.674789947847646,6.630944423E7
3,1.947978405830119,6.631006582E7
3,2.265728830327112,6.631766668E7
3,2.6353100820888424,6.631357297E7
3,3.065176704202702,6.631140509E7
3,3.56516232827519,6.631204014E7
3,4.146704628651657,6.631610391E7
3,4.8231069707280385,6.631611031E7
3,5.609842738823042,6.631869404E7
3,6.524909305417132,6.632835191E7
3,7.589239739160904,6.632990918E7
3,8.827181669887896,6.63393327E7
3,10.267054265150925,Infinity
3,11.941796059680794,Infinity
3,13.889718457518198,Infinity
3,16.155382143938457,Infinity
3,18.790616455973876,Infinity
3,21.855705030660353,Infinity
3,25.42076485390514,Infinity
3,29.567350257106487,Infinity
3,34.390318554562135,Infinity
3,40.00000000000004,Infinity
4,0.5,6.631343836E7
4,0.5815590212771341,6.630994235E7
4,0.6764217904576363,6.631881288E7
4,0.7867583888581393,6.63166848E7
4,0.9150928772118287,6.631793248E7
4,1.0643610360979756,6.630946959E7
4,1.2379775248773102,6.632242099E7
4,1.4399139954614748,6.630681721E7
4,1.674789947847646,6.631353328E7
4,1.947978405830119,6.631872276E7
4,2.265728830327112,6.631351411E7
4,2.6353100820888424,6.631335519E7
4,3.065176704202702,6.631934161E7
4,3.56516232827519,6.63194227E7
4,4.146704628651657,6.631434111E7
4,4.8231069707280385,6.632959479E7
4,5.609842738823042,6.633617655E7
4,6.524909305417132,6.634830445E7
4,7.589239739160904,6.635902926E7
4,8.827181669887896,Infinity
4,10.267054265150925,Infinity
4,11.941796059680794,Infinity
4,13.889718457518198,Infinity
4,16.155382143938457,Infinity
4,18.790616455973876,Infinity
4,21.855705030660353,Infinity
4,25.42076485390514,Infinity
4,29.567350257106487,Infinity
4,34.390318554562135,Infinity
4,40.00000000000004,Infinity
5,0.5,6.630195632E7
5,0.5815590212771341,6.63042675E7
5,0.6764217904576363,6.631717456E7
5,0.7867583888581393,6.630626837E7
5,0.9150928772118287,6.631045282E7
5,1.0643610360979756,6.631893356E7
5,1.2379775248773102,6.630742638E7
5,1.4399139954614748,6.631412415E7
5,1.674789947847646,6.631767136E7
5,1.947978405830119,6.632727412E7
5,2.265728830327112,6.631186069E7
5,2.6353100820888424,6.631257646E7
5,3.065176704202702,6.631974337E7
5,3.56516232827519,6.632235182E7
5,4.146704628651657,6.632870399E7
5,4.8231069707280385,6.633835383E7
5,5.609842738823042,6.635435937E7
5,6.524909305417132,6.638298552E7
5,7.589239739160904,Infinity
5,8.827181669887896,Infinity
5,10.267054265150925,Infinity
5,11.941796059680794,Infinity
5,13.889718457518198,Infinity
5,16.155382143938457,Infinity
5,18.790616455973876,Infinity
5,21.855705030660353,Infinity
5,25.42076485390514,Infinity
5,29.567350257106487,Infinity
5,34.390318554562135,Infinity
5,40.00000000000004,Infinity
6,0.5,6.630311004E7
6,0.5815590212771341,6.630502757E7
6,0.6764217904576363,6.630970818E7
6,0.7867583888581393,6.63128739E7
6,0.9150928772118287,6.630730017E7
6,1.0643610360979756,6.630641954E7
6,1.2379775248773102,6.630777853E7
6,1.4399139954614748,6.631592418E7
6,1.674789947847646,6.630160736E7
6,1.947978405830119,6.630669156E7
6,2.265728830327112,6.631720036E7
6,2.6353100820888424,6.631744996E7
6,3.065176704202702,6.632167417E7
6,3.56516232827519,6.633713205E7
6,4.146704628651657,6.636132892E7
6,4.8231069707280385,6.638468614E7
6,5.609842738823042,Infinity
6,6.524909305417132,Infinity
6,7.589239739160904,Infinity
6,8.827181669887896,Infinity
6,10.267054265150925,Infinity
6,11.941796059680794,Infinity
6,13.889718457518198,Infinity
6,16.155382143938457,Infinity
6,18.790616455973876,Infinity
6,21.855705030660353,Infinity
6,25.42076485390514,Infinity
6,29.567350257106487,Infinity
6,34.390318554562135,Infinity
6,40.00000000000004,Infinity
7,0.5,6.631603502E7
7,0.5815590212771341,6.630650117E7
7,0.6764217904576363,6.632160683E7
7,0.7867583888581393,6.632530226E7
7,0.9150928772118287,6.63255458E7
7,1.0643610360979756,6.632085109E7
7,1.2379775248773102,6.633007495E7
7,1.4399139954614748,6.632120272E7
7,1.674789947847646,6.632694726E7
7,1.947978405830119,6.633473025E7
7,2.265728830327112,6.633825487E7
7,2.6353100820888424,6.634987154E7
7,3.065176704202702,6.636249369E7
7,3.56516232827519,Infinity
7,4.146704628651657,Infinity
7,4.8231069707280385,Infinity
7,5.609842738823042,Infinity
7,6.524909305417132,Infinity
7,7.589239739160904,Infinity
7,8.827181669887896,Infinity
7,10.267054265150925,Infinity
7,11.941796059680794,Infinity
7,13.889718457518198,Infinity
7,16.155382143938457,Infinity
7,18.790616455973876,Infinity
7,21.855705030660353,Infinity
7,25.42076485390514,Infinity
7,29.567350257106487,Infinity
7,34.390318554562135,Infinity
7,40.00000000000004,Infinity
8,0.5,6.631515264E7
8,0.5815590212771341,6.632211218E7
8,0.6764217904576363,6.632626952E7
8,0.7867583888581393,6.632703107E7
8,0.9150928772118287,6.632000405E7
8,1.0643610360979756,6.631846741E7
8,1.2379775248773102,6.63244772E7
8,1.4399139954614748,6.632625669E7
8,1.674789947847646,6.633757037E7
8,1.947978405830119,6.634191762E7
8,2.265728830327112,6.635037371E7
8,2.6353100820888424,6.636442202E7
8,3.065176704202702,6.639862316E7
8,3.56516232827519,Infinity
8,4.146704628651657,Infinity
8,4.8231069707280385,Infinity
8,5.609842738823042,Infinity
8,6.524909305417132,Infinity
8,7.589239739160904,Infinity
8,8.827181669887896,Infinity
8,10.267054265150925,Infinity
8,11.941796059680794,Infinity
8,13.889718457518198,Infinity
8,16.155382143938457,Infinity
8,18.790616455973876,Infinity
8,21.855705030660353,Infinity
8,25.42076485390514,Infinity
8,29.567350257106487,Infinity
8,34.390318554562135,Infinity
8,40.00000000000004,Infinity
9,0.5,6.631510466E7
9,0.5815590212771341,6.632226652E7
9,0.6764217904576363,6.632307223E7
9,0.7867583888581393,6.632396135E7
9,0.9150928772118287,6.631658751E7
9,1.0643610360979756,6.632799839E7
9,1.2379775248773102,6.632377756E7
9,1.4399139954614748,6.632525219E7
9,1.674789947847646,6.633756278E7
9,1.947978405830119,6.634836043E7
9,2.265728830327112,6.637036536E7
9,2.6353100820888424,6.638417376E7
9,3.065176704202702,Infinity
9,3.56516232827519,Infinity
9,4.146704628651657,Infinity
9,4.8231069707280385,Infinity
9,5.609842738823042,Infinity
9,6.524909305417132,Infinity
9,7.589239739160904,Infinity
9,8.827181669887896,Infinity
9,10.267054265150925,Infinity
9,11.941796059680794,Infinity
9,13.889718457518198,Infinity
9,16.155382143938457,Infinity
9,18.790616455973876,Infinity
9,21.855705030660353,Infinity
9,25.42076485390514,Infinity
9,29.567350257106487,Infinity
9,34.390318554562135,Infinity
9,40.00000000000004,Infinity
10,0.5,6.631111777E7
10,0.5815590212771341,6.631567412E7
10,0.6764217904576363,6.632287909E7
10,0.7867583888581393,6.631595592E7
10,0.9150928772118287,6.632328901E7
10,1.0643610360979756,6.632680504E7
10,1.2379775248773102,6.633108722E7
10,1.4399139954614748,6.634824697E7
10,1.674789947847646,6.6345619E7
10,1.947978405830119,6.63639097E7
10,2.265728830327112,6.639971892E7
10,2.6353100820888424,Infinity
10,3.065176704202702,Infinity
10,3.56516232827519,Infinity
10,4.146704628651657,Infinity
10,4.8231069707280385,Infinity
10,5.609842738823042,Infinity
10,6.524909305417132,Infinity
10,7.589239739160904,Infinity
10,8.827181669887896,Infinity
10,10.267054265150925,Infinity
10,11.941796059680794,Infinity
10,13.889718457518198,Infinity
10,16.155382143938457,Infinity
10,18.790616455973876,Infinity
10,21.855705030660353,Infinity
10,25.42076485390514,Infinity
10,29.567350257106487,Infinity
10,34.390318554562135,Infinity
10,40.00000000000004,Infinity
11,0.5,6.631601948E7
11,0.5815590212771341,6.632357868E7
11,0.6764217904576363,6.632970834E7
11,0.7867583888581393,6.633118088E7
11,0.9150928772118287,6.632621398E7
11,1.0643610360979756,6.633203494E7
11,1.2379775248773102,6.633241157E7
11,1.4399139954614748,6.634119864E7
11,1.674789947847646,6.635400893E7
11,1.947978405830119,6.638028841E7
11,2.265728830327112,6.641521624E7
11,2.6353100820888424,Infinity
11,3.065176704202702,Infinity
11,3.56516232827519,Infinity
11,4.146704628651657,Infinity
11,4.8231069707280385,Infinity
11,5.609842738823042,Infinity
11,6.524909305417132,Infinity
11,7.589239739160904,Infinity
11,8.827181669887896,Infinity
11,10.267054265150925,Infinity
11,11.941796059680794,Infinity
11,13.889718457518198,Infinity
11,16.155382143938457,Infinity
11,18.790616455973876,Infinity
11,21.855705030660353,Infinity
11,25.42076485390514,Infinity
11,29.567350257106487,Infinity
11,34.390318554562135,Infinity
11,40.00000000000004,Infinity
12,0.5,6.63131356E7
12,0.5815590212771341,6.632226883E7
12,0.6764217904576363,6.632540612E7
12,0.7867583888581393,6.632102877E7
12,0.9150928772118287,6.632757258E7
12,1.0643610360979756,6.633293124E7
12,1.2379775248773102,6.633646187E7
12,1.4399139954614748,6.635108073E7
12,1.674789947847646,6.635885974E7
12,1.947978405830119,6.638447103E7
12,2.265728830327112,Infinity
12,2.6353100820888424,Infinity
12,3.065176704202702,Infinity
12,3.56516232827519,Infinity
12,4.146704628651657,Infinity
12,4.8231069707280385,Infinity
12,5.609842738823042,Infinity
12,6.524909305417132,Infinity
12,7.589239739160904,Infinity
12,8.827181669887896,Infinity
12,10.267054265150925,Infinity
12,11.941796059680794,Infinity
12,13.889718457518198,Infinity
12,16.155382143938457,Infinity
12,18.790616455973876,Infinity
12,21.855705030660353,Infinity
12,25.42076485390514,Infinity
12,29.567350257106487,Infinity
12,34.390318554562135,Infinity
12,40.00000000000004,Infinity
13,0.5,6.631985778E7
13,0.5815590212771341,6.632341019E7
13,0.6764217904576363,6.633020654E7
13,0.7867583888581393,6.632321386E7
13,0.9150928772118287,6.632658351E7
13,1.0643610360979756,6.634111976E7
13,1.2379775248773102,6.633524667E7
13,1.4399139954614748,6.635727338E7
13,1.674789947847646,6.63891311E7
13,1.947978405830119,6.643060514E7
13,2.265728830327112,Infinity
13,2.6353100820888424,Infinity
13,3.065176704202702,Infinity
13,3.56516232827519,Infinity
13,4.146704628651657,Infinity
13,4.8231069707280385,Infinity
13,5.609842738823042,Infinity
13,6.524909305417132,Infinity
13,7.589239739160904,Infinity
13,8.827181669887896,Infinity
13,10.267054265150925,Infinity
13,11.941796059680794,Infinity
13,13.889718457518198,Infinity
13,16.155382143938457,Infinity
13,18.790616455973876,Infinity
13,21.855705030660353,Infinity
13,25.42076485390514,Infinity
13,29.567350257106487,Infinity
13,34.390318554562135,Infinity
13,40.00000000000004,Infinity
14,0.5,6.631885499E7
14,0.5815590212771341,6.632026128E7
14,0.6764217904576363,6.632158991E7
14,0.7867583888581393,6.632419156E7
14,0.9150928772118287,6.633440888E7
14,1.0643610360979756,6.634557229E7
14,1.2379775248773102,6.635749625E7
14,1.4399139954614748,6.638622011E7
14,1.674789947847646,Infinity
14,1.947978405830119,Infinity
14,2.265728830327112,Infinity
14,2.6353100820888424,Infinity
14,3.065176704202702,Infinity
14,3.56516232827519,Infinity
14,4.146704628651657,Infinity
14,4.8231069707280385,Infinity
14,5.609842738823042,Infinity
14,6.524909305417132,Infinity
14,7.589239739160904,Infinity
14,8.827181669887896,Infinity
14,10.267054265150925,Infinity
14,11.941796059680794,Infinity
14,13.889718457518198,Infinity
14,16.155382143938457,Infinity
14,18.790616455973876,Infinity
14,21.855705030660353,Infinity
14,25.42076485390514,Infinity
14,29.567350257106487,Infinity
14,34.390318554562135,Infinity
14,40.00000000000004,Infinity
15,0.5,6.63318821E7
15,0.5815590212771341,6.634504694E7
15,0.6764217904576363,6.633864125E7
15,0.7867583888581393,6.63432728E7
15,0.9150928772118287,6.635702599E7
15,1.0643610360979756,6.637836802E7
15,1.2379775248773102,6.642250358E7
15,1.4399139954614748,Infinity
15,1.674789947847646,Infinity
15,1.947978405830119,Infinity
15,2.265728830327112,Infinity
15,2.6353100820888424,Infinity
15,3.065176704202702,Infinity
15,3.56516232827519,Infinity
15,4.146704628651657,Infinity
15,4.8231069707280385,Infinity
15,5.609842738823042,Infinity
15,6.524909305417132,Infinity
15,7.589239739160904,Infinity
15,8.827181669887896,Infinity
15,10.267054265150925,Infinity
15,11.941796059680794,Infinity
15,13.889718457518198,Infinity
15,16.155382143938457,Infinity
15,18.790616455973876,Infinity
15,21.855705030660353,Infinity
15,25.42076485390514,Infinity
15,29.567350257106487,Infinity
15,34.390318554562135,Infinity
15,40.00000000000004,Infinity
16,0.5,6.63346892E7
16,0.5815590212771341,6.632635832E7
16,0.6764217904576363,6.63432248E7
16,0.7867583888581393,6.634689206E7
16,0.9150928772118287,6.636029231E7
16,1.0643610360979756,6.63911658E7
16,1.2379775248773102,Infinity
16,1.4399139954614748,Infinity
16,1.674789947847646,Infinity
16,1.947978405830119,Infinity
16,2.265728830327112,Infinity
16,2.6353100820888424,Infinity
16,3.065176704202702,Infinity
16,3.56516232827519,Infinity
16,4.146704628651657,Infinity
16,4.8231069707280385,Infinity
16,5.609842738823042,Infinity
16,6.524909305417132,Infinity
16,7.589239739160904,Infinity
16,8.827181669887896,Infinity
16,10.267054265150925,Infinity
16,11.941796059680794,Infinity
16,13.889718457518198,Infinity
16,16.155382143938457,Infinity
16,18.790616455973876,Infinity
16,21.855705030660353,Infinity
16,25.42076485390514,Infinity
16,29.567350257106487,Infinity
16,34.390318554562135,Infinity
16,40.00000000000004,Infinity
17,0.5,6.63250406E7
17,0.5815590212771341,6.634677325E7
17,0.6764217904576363,6.634652229E7
17,0.7867583888581393,6.634756673E7
17,0.9150928772118287,6.636231632E7
17,1.0643610360979756,6.639918743E7
17,1.2379775248773102,Infinity
17,1.4399139954614748,Infinity
17,1.674789947847646,Infinity
17,1.947978405830119,Infinity
17,2.265728830327112,Infinity
17,2.6353100820888424,Infinity
17,3.065176704202702,Infinity
17,3.56516232827519,Infinity
17,4.146704628651657,Infinity
17,4.8231069707280385,Infinity
17,5.609842738823042,Infinity
17,6.524909305417132,Infinity
17,7.589239739160904,Infinity
17,8.827181669887896,Infinity
17,10.267054265150925,Infinity
17,11.941796059680794,Infinity
17,13.889718457518198,Infinity
17,16.155382143938457,Infinity
17,18.790616455973876,Infinity
17,21.855705030660353,Infinity
17,25.42076485390514,Infinity
17,29.567350257106487,Infinity
17,34.390318554562135,Infinity
17,40.00000000000004,Infinity
18,0.5,6.633438205E7
18,0.5815590212771341,6.633949486E7
18,0.6764217904576363,6.634779189E7
18,0.7867583888581393,6.635724569E7
18,0.9150928772118287,6.638407853E7
18,1.0643610360979756,6.641751878E7
18,1.2379775248773102,Infinity
18,1.4399139954614748,Infinity
18,1.674789947847646,Infinity
18,1.947978405830119,Infinity
18,2.265728830327112,Infinity
18,2.6353100820888424,Infinity
18,3.065176704202702,Infinity
18,3.56516232827519,Infinity
18,4.146704628651657,Infinity
18,4.8231069707280385,Infinity
18,5.609842738823042,Infinity
18,6.524909305417132,Infinity
18,7.589239739160904,Infinity
18,8.827181669887896,Infinity
18,10.267054265150925,Infinity
18,11.941796059680794,Infinity
18,13.889718457518198,Infinity
18,16.155382143938457,Infinity
18,18.790616455973876,Infinity
18,21.855705030660353,Infinity
18,25.42076485390514,Infinity
18,29.567350257106487,Infinity
18,34.390318554562135,Infinity
18,40.00000000000004,Infinity
19,0.5,6.633603396E7
19,0.5815590212771341,6.63346645E7
19,0.6764217904576363,6.635428124E7
19,0.7867583888581393,6.636508387E7
19,0.9150928772118287,6.638734565E7
19,1.0643610360979756,6.644045367E7
19,1.2379775248773102,Infinity
19,1.4399139954614748,Infinity
19,1.674789947847646,Infinity
19,1.947978405830119,Infinity
19,2.265728830327112,Infinity
19,2.6353100820888424,Infinity
19,3.065176704202702,Infinity
19,3.56516232827519,Infinity
19,4.146704628651657,Infinity
19,4.8231069707280385,Infinity
19,5.609842738823042,Infinity
19,6.524909305417132,Infinity
19,7.589239739160904,Infinity
19,8.827181669887896,Infinity
19,10.267054265150925,Infinity
19,11.941796059680794,Infinity
19,13.889718457518198,Infinity
19,16.155382143938457,Infinity
19,18.790616455973876,Infinity
19,21.855705030660353,Infinity
19,25.42076485390514,Infinity
19,29.567350257106487,Infinity
19,34.390318554562135,Infinity
19,40.00000000000004,Infinity
20,0.5,6.632816494E7
20,0.5815590212771341,6.634103573E7
20,0.6764217904576363,6.635222867E7
20,0.7867583888581393,6.636917922E7
20,0.9150928772118287,6.639920777E7
20,1.0643610360979756,Infinity
20,1.2379775248773102,Infinity
20,1.4399139954614748,Infinity
20,1.674789947847646,Infinity
20,1.947978405830119,Infinity
20,2.265728830327112,Infinity
20,2.6353100820888424,Infinity
20,3.065176704202702,Infinity
20,3.56516232827519,Infinity
20,4.146704628651657,Infinity
20,4.8231069707280385,Infinity
20,5.609842738823042,Infinity
20,6.524909305417132,Infinity
20,7.589239739160904,Infinity
20,8.827181669887896,Infinity
20,10.267054265150925,Infinity
20,11.941796059680794,Infinity
20,13.889718457518198,Infinity
20,16.155382143938457,Infinity
20,18.790616455973876,Infinity
20,21.855705030660353,Infinity
20,25.42076485390514,Infinity
20,29.567350257106487,Infinity
20,34.390318554562135,Infinity
20,40.00000000000004,Infinity
21,0.5,6.634651789E7
21,0.5815590212771341,6.635016364E7
21,0.6764217904576363,6.635844882E7
21,0.7867583888581393,6.638182758E7
21,0.9150928772118287,6.64046346E7
21,1.0643610360979756,Infinity
21,1.2379775248773102,Infinity
21,1.4399139954614748,Infinity
21,1.674789947847646,Infinity
21,1.947978405830119,Infinity
21,2.265728830327112,Infinity
21,2.6353100820888424,Infinity
21,3.065176704202702,Infinity
21,3.56516232827519,Infinity
21,4.146704628651657,Infinity
21,4.8231069707280385,Infinity
21,5.609842738823042,Infinity
21,6.524909305417132,Infinity
21,7.589239739160904,Infinity
21,8.827181669887896,Infinity
21,10.267054265150925,Infinity
21,11.941796059680794,Infinity
21,13.889718457518198,Infinity
21,16.155382143938457,Infinity
21,18.790616455973876,Infinity
21,21.855705030660353,Infinity
21,25.42076485390514,Infinity
21,29.567350257106487,Infinity
21,34.390318554562135,Infinity
21,40.00000000000004,Infinity
22,0.5,6.633948041E7
22,0.5815590212771341,6.636259001E7
22,0.6764217904576363,6.636804493E7
22,0.7867583888581393,6.639055538E7
22,0.9150928772118287,Infinity
22,1.0643610360979756,Infinity
22,1.2379775248773102,Infinity
22,1.4399139954614748,Infinity
22,1.674789947847646,Infinity
22,1.947978405830119,Infinity
22,2.265728830327112,Infinity
22,2.6353100820888424,Infinity
22,3.065176704202702,Infinity
22,3.56516232827519,Infinity
22,4.146704628651657,Infinity
22,4.8231069707280385,Infinity
22,5.609842738823042,Infinity
22,6.524909305417132,Infinity
22,7.589239739160904,Infinity
22,8.827181669887896,Infinity
22,10.267054265150925,Infinity
22,11.941796059680794,Infinity
22,13.889718457518198,Infinity
22,16.155382143938457,Infinity
22,18.790616455973876,Infinity
22,21.855705030660353,Infinity
22,25.42076485390514,Infinity
22,29.567350257106487,Infinity
22,34.390318554562135,Infinity
22,40.00000000000004,Infinity
23,0.5,6.636075863E7
23,0.5815590212771341,6.635092836E7
23,0.6764217904576363,6.636707761E7
23,0.7867583888581393,6.639637837E7
23,0.9150928772118287,Infinity
23,1.0643610360979756,Infinity
23,1.2379775248773102,Infinity
23,1.4399139954614748,Infinity
23,1.674789947847646,Infinity
23,1.947978405830119,Infinity
23,2.265728830327112,Infinity
23,2.6353100820888424,Infinity
23,3.065176704202702,Infinity
23,3.56516232827519,Infinity
23,4.146704628651657,Infinity
23,4.8231069707280385,Infinity
23,5.609842738823042,Infinity
23,6.524909305417132,Infinity
23,7.589239739160904,Infinity
23,8.827181669887896,Infinity
23,10.267054265150925,Infinity
23,11.941796059680794,Infinity
23,13.889718457518198,Infinity
23,16.155382143938457,Infinity
23,18.790616455973876,Infinity
23,21.855705030660353,Infinity
23,25.42076485390514,Infinity
23,29.567350257106487,Infinity
23,34.390318554562135,Infinity
23,40.00000000000004,Infinity
24,0.5,6.634950979E7
24,0.5815590212771341,6.636507466E7
24,0.6764217904576363,6.638606241E7
24,0.7867583888581393,6.641063597E7
24,0.9150928772118287,Infinity
24,1.0643610360979756,Infinity
24,1.2379775248773102,Infinity
24,1.4399139954614748,Infinity
24,1.674789947847646,Infinity
24,1.947978405830119,Infinity
24,2.265728830327112,Infinity
24,2.6353100820888424,Infinity
24,3.065176704202702,Infinity
24,3.56516232827519,Infinity
24,4.146704628651657,Infinity
24,4.8231069707280385,Infinity
24,5.609842738823042,Infinity
24,6.524909305417132,Infinity
24,7.589239739160904,Infinity
24,8.827181669887896,Infinity
24,10.267054265150925,Infinity
24,11.941796059680794,Infinity
24,13.889718457518198,Infinity
24,16.155382143938457,Infinity
24,18.790616455973876,Infinity
24,21.855705030660353,Infinity
24,25.42076485390514,Infinity
24,29.567350257106487,Infinity
24,34.390318554562135,Infinity
24,40.00000000000004,Infinity
25,0.5,6.63520615E7
25,0.5815590212771341,6.637198995E7
25,0.6764217904576363,6.639099585E7
25,0.7867583888581393,6.644388417E7
25,0.9150928772118287,Infinity
25,1.0643610360979756,Infinity
25,1.2379775248773102,Infinity
25,1.4399139954614748,Infinity
25,1.674789947847646,Infinity
25,1.947978405830119,Infinity
25,2.265728830327112,Infinity
25,2.6353100820888424,Infinity
25,3.065176704202702,Infinity
25,3.56516232827519,Infinity
25,4.146704628651657,Infinity
25,4.8231069707280385,Infinity
25,5.609842738823042,Infinity
25,6.524909305417132,Infinity
25,7.589239739160904,Infinity
25,8.827181669887896,Infinity
25,10.267054265150925,Infinity
25,11.941796059680794,Infinity
25,13.889718457518198,Infinity
25,16.155382143938457,Infinity
25,18.790616455973876,Infinity
25,21.855705030660353,Infinity
25,25.42076485390514,Infinity
25,29.567350257106487,Infinity
25,34.390318554562135,Infinity
25,40.00000000000004,Infinity
26,0.5,6.635308384E7
26,0.5815590212771341,6.636467535E7
26,0.6764217904576363,6.639401265E7
26,0.7867583888581393,6.645909822E7
26,0.9150928772118287,Infinity
26,1.0643610360979756,Infinity
26,1.2379775248773102,Infinity
26,1.4399139954614748,Infinity
26,1.674789947847646,Infinity
26,1.947978405830119,Infinity
26,2.265728830327112,Infinity
26,2.6353100820888424,Infinity
26,3.065176704202702,Infinity
26,3.56516232827519,Infinity
26,4.146704628651657,Infinity
26,4.8231069707280385,Infinity
26,5.609842738823042,Infinity
26,6.524909305417132,Infinity
26,7.589239739160904,Infinity
26,8.827181669887896,Infinity
26,10.267054265150925,Infinity
26,11.941796059680794,Infinity
26,13.889718457518198,Infinity
26,16.155382143938457,Infinity
26,18.790616455973876,Infinity
26,21.855705030660353,Infinity
26,25.42076485390514,Infinity
26,29.567350257106487,Infinity
26,34.390318554562135,Infinity
26,40.00000000000004,Infinity
27,0.5,6.63585353E7
27,0.5815590212771341,6.636697856E7
27,0.6764217904576363,6.64133874E7
27,0.7867583888581393,6.646639836E7
27,0.9150928772118287,Infinity
27,1.0643610360979756,Infinity
27,1.2379775248773102,Infinity
27,1.4399139954614748,Infinity
27,1.674789947847646,Infinity
27,1.947978405830119,Infinity
27,2.265728830327112,Infinity
27,2.6353100820888424,Infinity
27,3.065176704202702,Infinity
27,3.56516232827519,Infinity
27,4.146704628651657,Infinity
27,4.8231069707280385,Infinity
27,5.609842738823042,Infinity
27,6.524909305417132,Infinity
27,7.589239739160904,Infinity
27,8.827181669887896,Infinity
27,10.267054265150925,Infinity
27,11.941796059680794,Infinity
27,13.889718457518198,Infinity
27,16.155382143938457,Infinity
27,18.790616455973876,Infinity
27,21.855705030660353,Infinity
27,25.42076485390514,Infinity
27,29.567350257106487,Infinity
27,34.390318554562135,Infinity
27,40.00000000000004,Infinity
28,0.5,6.635623541E7
28,0.5815590212771341,6.637691878E7
28,0.6764217904576363,6.641486326E7
28,0.7867583888581393,Infinity
28,0.9150928772118287,Infinity
28,1.0643610360979756,Infinity
28,1.2379775248773102,Infinity
28,1.4399139954614748,Infinity
28,1.674789947847646,Infinity
28,1.947978405830119,Infinity
28,2.265728830327112,Infinity
28,2.6353100820888424,Infinity
28,3.065176704202702,Infinity
28,3.56516232827519,Infinity
28,4.146704628651657,Infinity
28,4.8231069707280385,Infinity
28,5.609842738823042,Infinity
28,6.524909305417132,Infinity
28,7.589239739160904,Infinity
28,8.827181669887896,Infinity
28,10.267054265150925,Infinity
28,11.941796059680794,Infinity
28,13.889718457518198,Infinity
28,16.155382143938457,Infinity
28,18.790616455973876,Infinity
28,21.855705030660353,Infinity
28,25.42076485390514,Infinity
28,29.567350257106487,Infinity
28,34.390318554562135,Infinity
28,40.00000000000004,Infinity
29,0.5,6.636636293E7
29,0.5815590212771341,6.639506644E7
29,0.6764217904576363,6.644595232E7
29,0.7867583888581393,Infinity
29,0.9150928772118287,Infinity
29,1.0643610360979756,Infinity
29,1.2379775248773102,Infinity
29,1.4399139954614748,Infinity
29,1.674789947847646,Infinity
29,1.947978405830119,Infinity
29,2.265728830327112,Infinity
29,2.6353100820888424,Infinity
29,3.065176704202702,Infinity
29,3.56516232827519,Infinity
29,4.146704628651657,Infinity
29,4.8231069707280385,Infinity
29,5.609842738823042,Infinity
29,6.524909305417132,Infinity
29,7.589239739160904,Infinity
29,8.827181669887896,Infinity
29,10.267054265150925,Infinity
29,11.941796059680794,Infinity
29,13.889718457518198,Infinity
29,16.155382143938457,Infinity
29,18.790616455973876,Infinity
29,21.855705030660353,Infinity
29,25.42076485390514,Infinity
29,29.567350257106487,Infinity
29,34.390318554562135,Infinity
29,40.00000000000004,Infinity
31,0.5,6.646333161E7
31,0.5815590212771341,Infinity
31,0.6764217904576363,Infinity
31,0.7867583888581393,Infinity
31,0.9150928772118287,Infinity
31,1.0643610360979756,Infinity
31,1.2379775248773102,Infinity
31,1.4399139954614748,Infinity
31,1.674789947847646,Infinity
31,1.947978405830119,Infinity
31,2.265728830327112,Infinity
31,2.6353100820888424,Infinity
31,3.065176704202702,Infinity
31,3.56516232827519,Infinity
31,4.146704628651657,Infinity
31,4.8231069707280385,Infinity
31,5.609842738823042,Infinity
31,6.524909305417132,Infinity
31,7.589239739160904,Infinity
31,8.827181669887896,Infinity
31,10.267054265150925,Infinity
31,11.941796059680794,Infinity
31,13.889718457518198,Infinity
31,16.155382143938457,Infinity
31,18.790616455973876,Infinity
31,21.855705030660353,Infinity
31,25.42076485390514,Infinity
31,29.567350257106487,Infinity
31,34.390318554562135,Infinity
31,40.00000000000004,Infinity


==> heatmap/151122pla33810Linkern/pla33810.tsp.40s.noluby.array-clusterout.csv <==
firstPhaseRestarts,firstPhaseTime,result
1,0.5,6.631221917E7
1,0.5815590212771341,6.631679305E7
1,0.6764217904576363,6.631006073E7
1,0.7867583888581393,6.630423986E7
1,0.9150928772118287,6.630656598E7
1,1.0643610360979756,6.631172871E7
1,1.2379775248773102,6.631723367E7
1,1.4399139954614748,6.631317327E7
1,1.674789947847646,6.631374923E7
1,1.947978405830119,6.631034697E7
1,2.265728830327112,6.63134145E7
1,2.6353100820888424,6.630985702E7
1,3.065176704202702,6.631038688E7
1,3.56516232827519,6.630539578E7
1,4.146704628651657,6.630930718E7
1,4.8231069707280385,6.631496213E7
1,5.609842738823042,6.631559308E7
1,6.524909305417132,6.630904428E7
1,7.589239739160904,6.63089405E7
1,8.827181669887896,6.631175426E7
1,10.267054265150925,6.630476352E7
1,11.941796059680794,6.631579556E7
1,13.889718457518198,6.631167763E7
1,16.155382143938457,6.630106312E7
1,18.790616455973876,6.631645746E7
1,21.855705030660353,6.631928888E7
1,25.42076485390514,6.631645373E7
1,29.567350257106487,6.631169371E7
1,34.390318554562135,6.631734258E7
1,40.00000000000004,Infinity
2,0.5,6.63142637E7
2,0.5815590212771341,6.629909736E7
2,0.6764217904576363,6.629900752E7
2,0.7867583888581393,6.629808479E7
2,0.9150928772118287,6.630488567E7
2,1.0643610360979756,6.629927461E7
2,1.2379775248773102,6.630224243E7
2,1.4399139954614748,6.629814777E7
2,1.674789947847646,6.629995036E7
2,1.947978405830119,6.630609192E7
2,2.265728830327112,6.629686179E7
2,2.6353100820888424,6.630269716E7
2,3.065176704202702,6.629579203E7
2,3.56516232827519,6.630013892E7
2,4.146704628651657,6.630060828E7
2,4.8231069707280385,6.63041204E7
2,5.609842738823042,6.629916247E7
2,6.524909305417132,6.630257693E7
2,7.589239739160904,6.629765579E7
2,8.827181669887896,6.630151012E7
2,10.267054265150925,6.631456597E7
2,11.941796059680794,6.631536294E7
2,13.889718457518198,6.631115305E7
2,16.155382143938457,6.632024171E7
2,18.790616455973876,6.633309152E7
2,21.855705030660353,Infinity
2,25.42076485390514,Infinity
2,29.567350257106487,Infinity
2,34.390318554562135,Infinity
2,40.00000000000004,Infinity
3,0.5,6.63007148E7
3,0.5815590212771341,6.629502006E7
3,0.6764217904576363,6.63057904E7
3,0.7867583888581393,6.629248959E7
3,0.9150928772118287,6.629926728E7
3,1.0643610360979756,6.629531542E7
3,1.2379775248773102,6.629820891E7
3,1.4399139954614748,6.629876781E7
3,1.674789947847646,6.629931975E7
3,1.947978405830119,6.630319484E7
3,2.265728830327112,6.629260215E7
3,2.6353100820888424,6.630031474E7
3,3.065176704202702,6.63031758E7
3,3.56516232827519,6.630528863E7
3,4.146704628651657,6.630638091E7
3,4.8231069707280385,6.630293248E7
3,5.609842738823042,6.630141492E7
3,6.524909305417132,6.630484973E7
3,7.589239739160904,6.631109997E7
3,8.827181669887896,6.63123469E7
3,10.267054265150925,6.633124279E7
3,11.941796059680794,6.634637944E7
3,13.889718457518198,Infinity
3,16.155382143938457,Infinity
3,18.790616455973876,Infinity
3,21.855705030660353,Infinity
3,25.42076485390514,Infinity
3,29.567350257106487,Infinity
3,34.390318554562135,Infinity
3,40.00000000000004,Infinity
4,0.5,6.628547024E7
4,0.5815590212771341,6.630593824E7
4,0.6764217904576363,6.62958723E7
4,0.7867583888581393,6.629270972E7
4,0.9150928772118287,6.630345662E7
4,1.0643610360979756,6.628998279E7
4,1.2379775248773102,6.63046482E7
4,1.4399139954614748,6.629757873E7
4,1.674789947847646,6.630331946E7
4,1.947978405830119,6.630145776E7
4,2.265728830327112,6.62988153E7
4,2.6353100820888424,6.630036656E7
4,3.065176704202702,6.629528207E7
4,3.56516232827519,6.629503456E7
4,4.146704628651657,6.629989173E7
4,4.8231069707280385,6.630961418E7
4,5.609842738823042,6.630647334E7
4,6.524909305417132,6.632377703E7
4,7.589239739160904,6.632990952E7
4,8.827181669887896,6.635414266E7
4,10.267054265150925,Infinity
4,11.941796059680794,Infinity
4,13.889718457518198,Infinity
4,16.155382143938457,Infinity
4,18.790616455973876,Infinity
4,21.855705030660353,Infinity
4,25.42076485390514,Infinity
4,29.567350257106487,Infinity
4,34.390318554562135,Infinity
4,40.00000000000004,Infinity
5,0.5,6.629449736E7
5,0.5815590212771341,6.630171357E7
5,0.6764217904576363,6.629657007E7
5,0.7867583888581393,6.6298999E7
5,0.9150928772118287,6.630058004E7
5,1.0643610360979756,6.629072042E7
5,1.2379775248773102,6.630310409E7
5,1.4399139954614748,6.629242029E7
5,1.674789947847646,6.629784238E7
5,1.947978405830119,6.629606315E7
5,2.265728830327112,6.629854752E7
5,2.6353100820888424,6.629988452E7
5,3.065176704202702,6.629405343E7
5,3.56516232827519,6.630925869E7
5,4.146704628651657,6.630412739E7
5,4.8231069707280385,6.631109818E7
5,5.609842738823042,6.632090715E7
5,6.524909305417132,6.635010196E7
5,7.589239739160904,6.637677404E7
5,8.827181669887896,Infinity
5,10.267054265150925,Infinity
5,11.941796059680794,Infinity
5,13.889718457518198,Infinity
5,16.155382143938457,Infinity
5,18.790616455973876,Infinity
5,21.855705030660353,Infinity
5,25.42076485390514,Infinity
5,29.567350257106487,Infinity
5,34.390318554562135,Infinity
5,40.00000000000004,Infinity
6,0.5,6.629448198E7
6,0.5815590212771341,6.629935786E7
6,0.6764217904576363,6.630577897E7
6,0.7867583888581393,6.630028582E7
6,0.9150928772118287,6.629699136E7
6,1.0643610360979756,6.629665398E7
6,1.2379775248773102,6.630052348E7
6,1.4399139954614748,6.629939302E7
6,1.674789947847646,6.629765524E7
6,1.947978405830119,6.629336974E7
6,2.265728830327112,6.630001709E7
6,2.6353100820888424,6.63039968E7
6,3.065176704202702,6.630514457E7
6,3.56516232827519,6.630994303E7
6,4.146704628651657,6.63160011E7
6,4.8231069707280385,6.632691861E7
6,5.609842738823042,6.635162081E7
6,6.524909305417132,6.640606397E7
6,7.589239739160904,Infinity
6,8.827181669887896,Infinity
6,10.267054265150925,Infinity
6,11.941796059680794,Infinity
6,13.889718457518198,Infinity
6,16.155382143938457,Infinity
6,18.790616455973876,Infinity
6,21.855705030660353,Infinity
6,25.42076485390514,Infinity
6,29.567350257106487,Infinity
6,34.390318554562135,Infinity
6,40.00000000000004,Infinity
7,0.5,6.629473413E7
7,0.5815590212771341,6.629472567E7
7,0.6764217904576363,6.629047571E7
7,0.7867583888581393,6.629471574E7
7,0.9150928772118287,6.630213242E7
7,1.0643610360979756,6.629720635E7
7,1.2379775248773102,6.629395908E7
7,1.4399139954614748,6.629775062E7
7,1.674789947847646,6.629804922E7
7,1.947978405830119,6.629730788E7
7,2.265728830327112,6.631125379E7
7,2.6353100820888424,6.630749238E7
7,3.065176704202702,6.630904682E7
7,3.56516232827519,6.632202558E7
7,4.146704628651657,6.633734802E7
7,4.8231069707280385,6.636026992E7
7,5.609842738823042,6.642333319E7
7,6.524909305417132,Infinity
7,7.589239739160904,Infinity
7,8.827181669887896,Infinity
7,10.267054265150925,Infinity
7,11.941796059680794,Infinity
7,13.889718457518198,Infinity
7,16.155382143938457,Infinity
7,18.790616455973876,Infinity
7,21.855705030660353,Infinity
7,25.42076485390514,Infinity
7,29.567350257106487,Infinity
7,34.390318554562135,Infinity
7,40.00000000000004,Infinity
8,0.5,6.628973817E7
8,0.5815590212771341,6.629854851E7
8,0.6764217904576363,6.629050071E7
8,0.7867583888581393,6.629693308E7
8,0.9150928772118287,6.629127909E7
8,1.0643610360979756,6.629635807E7
8,1.2379775248773102,6.629073383E7
8,1.4399139954614748,6.629809834E7
8,1.674789947847646,6.629085033E7
8,1.947978405830119,6.630710754E7
8,2.265728830327112,6.630262645E7
8,2.6353100820888424,6.63112684E7
8,3.065176704202702,6.632406052E7
8,3.56516232827519,6.632731042E7
8,4.146704628651657,6.636782152E7
8,4.8231069707280385,6.641363811E7
8,5.609842738823042,Infinity
8,6.524909305417132,Infinity
8,7.589239739160904,Infinity
8,8.827181669887896,Infinity
8,10.267054265150925,Infinity
8,11.941796059680794,Infinity
8,13.889718457518198,Infinity
8,16.155382143938457,Infinity
8,18.790616455973876,Infinity
8,21.855705030660353,Infinity
8,25.42076485390514,Infinity
8,29.567350257106487,Infinity
8,34.390318554562135,Infinity
8,40.00000000000004,Infinity
9,0.5,6.629096598E7
9,0.5815590212771341,6.629670702E7
9,0.6764217904576363,6.629332689E7
9,0.7867583888581393,6.629680815E7
9,0.9150928772118287,6.62975199E7
9,1.0643610360979756,6.630007611E7
9,1.2379775248773102,6.629218826E7
9,1.4399139954614748,6.629592855E7
9,1.674789947847646,6.630587847E7
9,1.947978405830119,6.630352362E7
9,2.265728830327112,6.630336852E7
9,2.6353100820888424,6.632222896E7
9,3.065176704202702,6.632845339E7
9,3.56516232827519,6.635166994E7
9,4.146704628651657,6.640079438E7
9,4.8231069707280385,Infinity
9,5.609842738823042,Infinity
9,6.524909305417132,Infinity
9,7.589239739160904,Infinity
9,8.827181669887896,Infinity
9,10.267054265150925,Infinity
9,11.941796059680794,Infinity
9,13.889718457518198,Infinity
9,16.155382143938457,Infinity
9,18.790616455973876,Infinity
9,21.855705030660353,Infinity
9,25.42076485390514,Infinity
9,29.567350257106487,Infinity
9,34.390318554562135,Infinity
9,40.00000000000004,Infinity
10,0.5,6.629544765E7
10,0.5815590212771341,6.629585858E7
10,0.6764217904576363,6.629983473E7
10,0.7867583888581393,6.629825743E7
10,0.9150928772118287,6.630815813E7
10,1.0643610360979756,6.629120731E7
10,1.2379775248773102,6.629561714E7
10,1.4399139954614748,6.631194298E7
10,1.674789947847646,6.631020425E7
10,1.947978405830119,6.63038197E7
10,2.265728830327112,6.631979327E7
10,2.6353100820888424,6.632335016E7
10,3.065176704202702,6.634416117E7
10,3.56516232827519,6.639228031E7
10,4.146704628651657,Infinity
10,4.8231069707280385,Infinity
10,5.609842738823042,Infinity
10,6.524909305417132,Infinity
10,7.589239739160904,Infinity
10,8.827181669887896,Infinity
10,10.267054265150925,Infinity
10,11.941796059680794,Infinity
10,13.889718457518198,Infinity
10,16.155382143938457,Infinity
10,18.790616455973876,Infinity
10,21.855705030660353,Infinity
10,25.42076485390514,Infinity
10,29.567350257106487,Infinity
10,34.390318554562135,Infinity
10,40.00000000000004,Infinity
11,0.5,6.63010322E7
11,0.5815590212771341,6.629956198E7
11,0.6764217904576363,6.629524051E7
11,0.7867583888581393,6.630096975E7
11,0.9150928772118287,6.629479777E7
11,1.0643610360979756,6.629776991E7
11,1.2379775248773102,6.63092443E7
11,1.4399139954614748,6.630355095E7
11,1.674789947847646,6.630803053E7
11,1.947978405830119,6.631019849E7
11,2.265728830327112,6.633276605E7
11,2.6353100820888424,6.633520124E7
11,3.065176704202702,6.637355441E7
11,3.56516232827519,6.647605886E7
11,4.146704628651657,Infinity
11,4.8231069707280385,Infinity
11,5.609842738823042,Infinity
11,6.524909305417132,Infinity
11,7.589239739160904,Infinity
11,8.827181669887896,Infinity
11,10.267054265150925,Infinity
11,11.941796059680794,Infinity
11,13.889718457518198,Infinity
11,16.155382143938457,Infinity
11,18.790616455973876,Infinity
11,21.855705030660353,Infinity
11,25.42076485390514,Infinity
11,29.567350257106487,Infinity
11,34.390318554562135,Infinity
11,40.00000000000004,Infinity
12,0.5,6.630041962E7
12,0.5815590212771341,6.630497937E7
12,0.6764217904576363,6.630608094E7
12,0.7867583888581393,6.629494275E7
12,0.9150928772118287,6.630580032E7
12,1.0643610360979756,6.629389881E7
12,1.2379775248773102,6.630961578E7
12,1.4399139954614748,6.629964289E7
12,1.674789947847646,6.631523262E7
12,1.947978405830119,6.632045186E7
12,2.265728830327112,6.633061274E7
12,2.6353100820888424,6.635139201E7
12,3.065176704202702,6.641705954E7
12,3.56516232827519,Infinity
12,4.146704628651657,Infinity
12,4.8231069707280385,Infinity
12,5.609842738823042,Infinity
12,6.524909305417132,Infinity
12,7.589239739160904,Infinity
12,8.827181669887896,Infinity
12,10.267054265150925,Infinity
12,11.941796059680794,Infinity
12,13.889718457518198,Infinity
12,16.155382143938457,Infinity
12,18.790616455973876,Infinity
12,21.855705030660353,Infinity
12,25.42076485390514,Infinity
12,29.567350257106487,Infinity
12,34.390318554562135,Infinity
12,40.00000000000004,Infinity
13,0.5,6.629358679E7
13,0.5815590212771341,6.629735516E7
13,0.6764217904576363,6.628668098E7
13,0.7867583888581393,6.629243502E7
13,0.9150928772118287,6.629736454E7
13,1.0643610360979756,6.6305081E7
13,1.2379775248773102,6.630440616E7
13,1.4399139954614748,6.630132798E7
13,1.674789947847646,6.631483799E7
13,1.947978405830119,6.632755477E7
13,2.265728830327112,6.634069686E7
13,2.6353100820888424,6.637454882E7
13,3.065176704202702,6.65314351E7
13,3.56516232827519,Infinity
13,4.146704628651657,Infinity
13,4.8231069707280385,Infinity
13,5.609842738823042,Infinity
13,6.524909305417132,Infinity
13,7.589239739160904,Infinity
13,8.827181669887896,Infinity
13,10.267054265150925,Infinity
13,11.941796059680794,Infinity
13,13.889718457518198,Infinity
13,16.155382143938457,Infinity
13,18.790616455973876,Infinity
13,21.855705030660353,Infinity
13,25.42076485390514,Infinity
13,29.567350257106487,Infinity
13,34.390318554562135,Infinity
13,40.00000000000004,Infinity
14,0.5,6.629427822E7
14,0.5815590212771341,6.630225648E7
14,0.6764217904576363,6.62973234E7
14,0.7867583888581393,6.630685002E7
14,0.9150928772118287,6.630326943E7
14,1.0643610360979756,6.629942001E7
14,1.2379775248773102,6.631370273E7
14,1.4399139954614748,6.631425916E7
14,1.674789947847646,6.632399276E7
14,1.947978405830119,6.63295714E7
14,2.265728830327112,6.636296507E7
14,2.6353100820888424,6.642479495E7
14,3.065176704202702,Infinity
14,3.56516232827519,Infinity
14,4.146704628651657,Infinity
14,4.8231069707280385,Infinity
14,5.609842738823042,Infinity
14,6.524909305417132,Infinity
14,7.589239739160904,Infinity
14,8.827181669887896,Infinity
14,10.267054265150925,Infinity
14,11.941796059680794,Infinity
14,13.889718457518198,Infinity
14,16.155382143938457,Infinity
14,18.790616455973876,Infinity
14,21.855705030660353,Infinity
14,25.42076485390514,Infinity
14,29.567350257106487,Infinity
14,34.390318554562135,Infinity
14,40.00000000000004,Infinity
16,0.5,6.629915368E7
16,0.5815590212771341,6.630562275E7
16,0.6764217904576363,6.629060805E7
16,0.7867583888581393,6.630024376E7
16,0.9150928772118287,6.630729012E7
16,1.0643610360979756,6.629785121E7
16,1.2379775248773102,6.631186803E7
16,1.4399139954614748,6.63130534E7
16,1.674789947847646,6.633276018E7
16,1.947978405830119,6.635386295E7
16,2.265728830327112,6.643025945E7
16,2.6353100820888424,Infinity
16,3.065176704202702,Infinity
16,3.56516232827519,Infinity
16,4.146704628651657,Infinity
16,4.8231069707280385,Infinity
16,5.609842738823042,Infinity
16,6.524909305417132,Infinity
16,7.589239739160904,Infinity
16,8.827181669887896,Infinity
16,10.267054265150925,Infinity
16,11.941796059680794,Infinity
16,13.889718457518198,Infinity
16,16.155382143938457,Infinity
16,18.790616455973876,Infinity
16,21.855705030660353,Infinity
16,25.42076485390514,Infinity
16,29.567350257106487,Infinity
16,34.390318554562135,Infinity
16,40.00000000000004,Infinity
18,0.5,6.630255734E7
18,0.5815590212771341,6.630795493E7
18,0.6764217904576363,6.629396077E7
18,0.7867583888581393,6.629621013E7
18,0.9150928772118287,6.631265302E7
18,1.0643610360979756,6.630908499E7
18,1.2379775248773102,6.63206856E7
18,1.4399139954614748,6.633333578E7
18,1.674789947847646,6.635752892E7
18,1.947978405830119,6.640696047E7
18,2.265728830327112,Infinity
18,2.6353100820888424,Infinity
18,3.065176704202702,Infinity
18,3.56516232827519,Infinity
18,4.146704628651657,Infinity
18,4.8231069707280385,Infinity
18,5.609842738823042,Infinity
18,6.524909305417132,Infinity
18,7.589239739160904,Infinity
18,8.827181669887896,Infinity
18,10.267054265150925,Infinity
18,11.941796059680794,Infinity
18,13.889718457518198,Infinity
18,16.155382143938457,Infinity
18,18.790616455973876,Infinity
18,21.855705030660353,Infinity
18,25.42076485390514,Infinity
18,29.567350257106487,Infinity
18,34.390318554562135,Infinity
18,40.00000000000004,Infinity
20,0.5,6.629817434E7
20,0.5815590212771341,6.630283124E7
20,0.6764217904576363,6.629960771E7
20,0.7867583888581393,6.63131066E7
20,0.9150928772118287,6.63165755E7
20,1.0643610360979756,6.63228879E7
20,1.2379775248773102,6.63236065E7
20,1.4399139954614748,6.634979907E7
20,1.674789947847646,6.63836446E7
20,1.947978405830119,6.65317806E7
20,2.265728830327112,Infinity
20,2.6353100820888424,Infinity
20,3.065176704202702,Infinity
20,3.56516232827519,Infinity
20,4.146704628651657,Infinity
20,4.8231069707280385,Infinity
20,5.609842738823042,Infinity
20,6.524909305417132,Infinity
20,7.589239739160904,Infinity
20,8.827181669887896,Infinity
20,10.267054265150925,Infinity
20,11.941796059680794,Infinity
20,13.889718457518198,Infinity
20,16.155382143938457,Infinity
20,18.790616455973876,Infinity
20,21.855705030660353,Infinity
20,25.42076485390514,Infinity
20,29.567350257106487,Infinity
20,34.390318554562135,Infinity
20,40.00000000000004,Infinity
22,0.5,6.629524173E7
22,0.5815590212771341,6.629769032E7
22,0.6764217904576363,6.631132018E7
22,0.7867583888581393,6.631120725E7
22,0.9150928772118287,6.631335939E7
22,1.0643610360979756,6.632745532E7
22,1.2379775248773102,6.633645718E7
22,1.4399139954614748,6.637143228E7
22,1.674789947847646,6.646398415E7
22,1.947978405830119,Infinity
22,2.265728830327112,Infinity
22,2.6353100820888424,Infinity
22,3.065176704202702,Infinity
22,3.56516232827519,Infinity
22,4.146704628651657,Infinity
22,4.8231069707280385,Infinity
22,5.609842738823042,Infinity
22,6.524909305417132,Infinity
22,7.589239739160904,Infinity
22,8.827181669887896,Infinity
22,10.267054265150925,Infinity
22,11.941796059680794,Infinity
22,13.889718457518198,Infinity
22,16.155382143938457,Infinity
22,18.790616455973876,Infinity
22,21.855705030660353,Infinity
22,25.42076485390514,Infinity
22,29.567350257106487,Infinity
22,34.390318554562135,Infinity
22,40.00000000000004,Infinity
24,0.5,6.630650103E7
24,0.5815590212771341,6.630578938E7
24,0.6764217904576363,6.630650835E7
24,0.7867583888581393,6.631910467E7
24,0.9150928772118287,6.631767722E7
24,1.0643610360979756,6.633509717E7
24,1.2379775248773102,6.635630343E7
24,1.4399139954614748,6.641502731E7
24,1.674789947847646,Infinity
24,1.947978405830119,Infinity
24,2.265728830327112,Infinity
24,2.6353100820888424,Infinity
24,3.065176704202702,Infinity
24,3.56516232827519,Infinity
24,4.146704628651657,Infinity
24,4.8231069707280385,Infinity
24,5.609842738823042,Infinity
24,6.524909305417132,Infinity
24,7.589239739160904,Infinity
24,8.827181669887896,Infinity
24,10.267054265150925,Infinity
24,11.941796059680794,Infinity
24,13.889718457518198,Infinity
24,16.155382143938457,Infinity
24,18.790616455973876,Infinity
24,21.855705030660353,Infinity
24,25.42076485390514,Infinity
24,29.567350257106487,Infinity
24,34.390318554562135,Infinity
24,40.00000000000004,Infinity
27,0.5,6.62954499E7
27,0.5815590212771341,6.630530355E7
27,0.6764217904576363,6.631514702E7
27,0.7867583888581393,6.631997202E7
27,0.9150928772118287,6.63390692E7
27,1.0643610360979756,6.635489654E7
27,1.2379775248773102,6.639872213E7
27,1.4399139954614748,6.656397463E7
27,1.674789947847646,Infinity
27,1.947978405830119,Infinity
27,2.265728830327112,Infinity
27,2.6353100820888424,Infinity
27,3.065176704202702,Infinity
27,3.56516232827519,Infinity
27,4.146704628651657,Infinity
27,4.8231069707280385,Infinity
27,5.609842738823042,Infinity
27,6.524909305417132,Infinity
27,7.589239739160904,Infinity
27,8.827181669887896,Infinity
27,10.267054265150925,Infinity
27,11.941796059680794,Infinity
27,13.889718457518198,Infinity
27,16.155382143938457,Infinity
27,18.790616455973876,Infinity
27,21.855705030660353,Infinity
27,25.42076485390514,Infinity
27,29.567350257106487,Infinity
27,34.390318554562135,Infinity
27,40.00000000000004,Infinity
30,0.5,6.63090529E7
30,0.5815590212771341,6.631224655E7
30,0.6764217904576363,6.632799724E7
30,0.7867583888581393,6.632704495E7
30,0.9150928772118287,6.634449821E7
30,1.0643610360979756,6.63851048E7
30,1.2379775248773102,6.646977278E7
30,1.4399139954614748,Infinity
30,1.674789947847646,Infinity
30,1.947978405830119,Infinity
30,2.265728830327112,Infinity
30,2.6353100820888424,Infinity
30,3.065176704202702,Infinity
30,3.56516232827519,Infinity
30,4.146704628651657,Infinity
30,4.8231069707280385,Infinity
30,5.609842738823042,Infinity
30,6.524909305417132,Infinity
30,7.589239739160904,Infinity
30,8.827181669887896,Infinity
30,10.267054265150925,Infinity
30,11.941796059680794,Infinity
30,13.889718457518198,Infinity
30,16.155382143938457,Infinity
30,18.790616455973876,Infinity
30,21.855705030660353,Infinity
30,25.42076485390514,Infinity
30,29.567350257106487,Infinity
30,34.390318554562135,Infinity
30,40.00000000000004,Infinity
33,0.5,6.630174539E7
33,0.5815590212771341,6.63192067E7
33,0.6764217904576363,6.632842907E7
33,0.7867583888581393,6.6333186E7
33,0.9150928772118287,6.636534241E7
33,1.0643610360979756,6.642522225E7
33,1.2379775248773102,Infinity
33,1.4399139954614748,Infinity
33,1.674789947847646,Infinity
33,1.947978405830119,Infinity
33,2.265728830327112,Infinity
33,2.6353100820888424,Infinity
33,3.065176704202702,Infinity
33,3.56516232827519,Infinity
33,4.146704628651657,Infinity
33,4.8231069707280385,Infinity
33,5.609842738823042,Infinity
33,6.524909305417132,Infinity
33,7.589239739160904,Infinity
33,8.827181669887896,Infinity
33,10.267054265150925,Infinity
33,11.941796059680794,Infinity
33,13.889718457518198,Infinity
33,16.155382143938457,Infinity
33,18.790616455973876,Infinity
33,21.855705030660353,Infinity
33,25.42076485390514,Infinity
33,29.567350257106487,Infinity
33,34.390318554562135,Infinity
33,40.00000000000004,Infinity
37,0.5,6.631726922E7
37,0.5815590212771341,6.632929286E7
37,0.6764217904576363,6.633220876E7
37,0.7867583888581393,6.636408064E7
37,0.9150928772118287,6.64038825E7
37,1.0643610360979756,6.666077309E7
37,1.2379775248773102,Infinity
37,1.4399139954614748,Infinity
37,1.674789947847646,Infinity
37,1.947978405830119,Infinity
37,2.265728830327112,Infinity
37,2.6353100820888424,Infinity
37,3.065176704202702,Infinity
37,3.56516232827519,Infinity
37,4.146704628651657,Infinity
37,4.8231069707280385,Infinity
37,5.609842738823042,Infinity
37,6.524909305417132,Infinity
37,7.589239739160904,Infinity
37,8.827181669887896,Infinity
37,10.267054265150925,Infinity
37,11.941796059680794,Infinity
37,13.889718457518198,Infinity
37,16.155382143938457,Infinity
37,18.790616455973876,Infinity
37,21.855705030660353,Infinity
37,25.42076485390514,Infinity
37,29.567350257106487,Infinity
37,34.390318554562135,Infinity
37,40.00000000000004,Infinity
41,0.5,6.632494845E7
41,0.5815590212771341,6.632428584E7
41,0.6764217904576363,6.634836125E7
41,0.7867583888581393,6.639109882E7
41,0.9150928772118287,6.652691333E7
41,1.0643610360979756,Infinity
41,1.2379775248773102,Infinity
41,1.4399139954614748,Infinity
41,1.674789947847646,Infinity
41,1.947978405830119,Infinity
41,2.265728830327112,Infinity
41,2.6353100820888424,Infinity
41,3.065176704202702,Infinity
41,3.56516232827519,Infinity
41,4.146704628651657,Infinity
41,4.8231069707280385,Infinity
41,5.609842738823042,Infinity
41,6.524909305417132,Infinity
41,7.589239739160904,Infinity
41,8.827181669887896,Infinity
41,10.267054265150925,Infinity
41,11.941796059680794,Infinity
41,13.889718457518198,Infinity
41,16.155382143938457,Infinity
41,18.790616455973876,Infinity
41,21.855705030660353,Infinity
41,25.42076485390514,Infinity
41,29.567350257106487,Infinity
41,34.390318554562135,Infinity
41,40.00000000000004,Infinity
46,0.5,6.633097838E7
46,0.5815590212771341,6.634768185E7
46,0.6764217904576363,6.639208143E7
46,0.7867583888581393,6.647075712E7
46,0.9150928772118287,Infinity
46,1.0643610360979756,Infinity
46,1.2379775248773102,Infinity
46,1.4399139954614748,Infinity
46,1.674789947847646,Infinity
46,1.947978405830119,Infinity
46,2.265728830327112,Infinity
46,2.6353100820888424,Infinity
46,3.065176704202702,Infinity
46,3.56516232827519,Infinity
46,4.146704628651657,Infinity
46,4.8231069707280385,Infinity
46,5.609842738823042,Infinity
46,6.524909305417132,Infinity
46,7.589239739160904,Infinity
46,8.827181669887896,Infinity
46,10.267054265150925,Infinity
46,11.941796059680794,Infinity
46,13.889718457518198,Infinity
46,16.155382143938457,Infinity
46,18.790616455973876,Infinity
46,21.855705030660353,Infinity
46,25.42076485390514,Infinity
46,29.567350257106487,Infinity
46,34.390318554562135,Infinity
46,40.00000000000004,Infinity
51,0.5,6.63469165E7
51,0.5815590212771341,6.637475712E7
51,0.6764217904576363,6.642041519E7
51,0.7867583888581393,Infinity
51,0.9150928772118287,Infinity
51,1.0643610360979756,Infinity
51,1.2379775248773102,Infinity
51,1.4399139954614748,Infinity
51,1.674789947847646,Infinity
51,1.947978405830119,Infinity
51,2.265728830327112,Infinity
51,2.6353100820888424,Infinity
51,3.065176704202702,Infinity
51,3.56516232827519,Infinity
51,4.146704628651657,Infinity
51,4.8231069707280385,Infinity
51,5.609842738823042,Infinity
51,6.524909305417132,Infinity
51,7.589239739160904,Infinity
51,8.827181669887896,Infinity
51,10.267054265150925,Infinity
51,11.941796059680794,Infinity
51,13.889718457518198,Infinity
51,16.155382143938457,Infinity
51,18.790616455973876,Infinity
51,21.855705030660353,Infinity
51,25.42076485390514,Infinity
51,29.567350257106487,Infinity
51,34.390318554562135,Infinity
51,40.00000000000004,Infinity
57,0.5,6.635459897E7
57,0.5815590212771341,6.640323057E7
57,0.6764217904576363,6.66163362E7
57,0.7867583888581393,Infinity
57,0.9150928772118287,Infinity
57,1.0643610360979756,Infinity
57,1.2379775248773102,Infinity
57,1.4399139954614748,Infinity
57,1.674789947847646,Infinity
57,1.947978405830119,Infinity
57,2.265728830327112,Infinity
57,2.6353100820888424,Infinity
57,3.065176704202702,Infinity
57,3.56516232827519,Infinity
57,4.146704628651657,Infinity
57,4.8231069707280385,Infinity
57,5.609842738823042,Infinity
57,6.524909305417132,Infinity
57,7.589239739160904,Infinity
57,8.827181669887896,Infinity
57,10.267054265150925,Infinity
57,11.941796059680794,Infinity
57,13.889718457518198,Infinity
57,16.155382143938457,Infinity
57,18.790616455973876,Infinity
57,21.855705030660353,Infinity
57,25.42076485390514,Infinity
57,29.567350257106487,Infinity
57,34.390318554562135,Infinity
57,40.00000000000004,Infinity
64,0.5,6.639679807E7
64,0.5815590212771341,6.653494498E7
64,0.6764217904576363,Infinity
64,0.7867583888581393,Infinity
64,0.9150928772118287,Infinity
64,1.0643610360979756,Infinity
64,1.2379775248773102,Infinity
64,1.4399139954614748,Infinity
64,1.674789947847646,Infinity
64,1.947978405830119,Infinity
64,2.265728830327112,Infinity
64,2.6353100820888424,Infinity
64,3.065176704202702,Infinity
64,3.56516232827519,Infinity
64,4.146704628651657,Infinity
64,4.8231069707280385,Infinity
64,5.609842738823042,Infinity
64,6.524909305417132,Infinity
64,7.589239739160904,Infinity
64,8.827181669887896,Infinity
64,10.267054265150925,Infinity
64,11.941796059680794,Infinity
64,13.889718457518198,Infinity
64,16.155382143938457,Infinity
64,18.790616455973876,Infinity
64,21.855705030660353,Infinity
64,25.42076485390514,Infinity
64,29.567350257106487,Infinity
64,34.390318554562135,Infinity
64,40.00000000000004,Infinity
72,0.5,6.648415407E7
72,0.5815590212771341,Infinity
72,0.6764217904576363,Infinity
72,0.7867583888581393,Infinity
72,0.9150928772118287,Infinity
72,1.0643610360979756,Infinity
72,1.2379775248773102,Infinity
72,1.4399139954614748,Infinity
72,1.674789947847646,Infinity
72,1.947978405830119,Infinity
72,2.265728830327112,Infinity
72,2.6353100820888424,Infinity
72,3.065176704202702,Infinity
72,3.56516232827519,Infinity
72,4.146704628651657,Infinity
72,4.8231069707280385,Infinity
72,5.609842738823042,Infinity
72,6.524909305417132,Infinity
72,7.589239739160904,Infinity
72,8.827181669887896,Infinity
72,10.267054265150925,Infinity
72,11.941796059680794,Infinity
72,13.889718457518198,Infinity
72,16.155382143938457,Infinity
72,18.790616455973876,Infinity
72,21.855705030660353,Infinity
72,25.42076485390514,Infinity
72,29.567350257106487,Infinity
72,34.390318554562135,Infinity
72,40.00000000000004,Infinity
80,0.5,6.700190401E7
80,0.5815590212771341,Infinity
80,0.6764217904576363,Infinity
80,0.7867583888581393,Infinity
80,0.9150928772118287,Infinity
80,1.0643610360979756,Infinity
80,1.2379775248773102,Infinity
80,1.4399139954614748,Infinity
80,1.674789947847646,Infinity
80,1.947978405830119,Infinity
80,2.265728830327112,Infinity
80,2.6353100820888424,Infinity
80,3.065176704202702,Infinity
80,3.56516232827519,Infinity
80,4.146704628651657,Infinity
80,4.8231069707280385,Infinity
80,5.609842738823042,Infinity
80,6.524909305417132,Infinity
80,7.589239739160904,Infinity
80,8.827181669887896,Infinity
80,10.267054265150925,Infinity
80,11.941796059680794,Infinity
80,13.889718457518198,Infinity
80,16.155382143938457,Infinity
80,18.790616455973876,Infinity
80,21.855705030660353,Infinity
80,25.42076485390514,Infinity
80,29.567350257106487,Infinity
80,34.390318554562135,Infinity
80,40.00000000000004,Infinity


==> heatmap/151122pla33810Linkern/pla33810.tsp.60s.luby.array-clusterout.csv <==
firstPhaseRestarts,firstPhaseTime,result
1,0.5,6.630264103E7
1,0.5897472295375228,6.63013226E7
1,0.6956035894943672,6.629599745E7
1,0.8204605795213187,6.630878593E7
1,0.9677287074348961,6.629184805E7
1,1.1414306483073158,6.630015111E7
1,1.346311125096916,6.629785234E7
1,1.587966512242903,6.630253053E7
1,1.8729977023872295,6.629730908E7
1,2.2091904118260284,6.630088105E7
1,2.6057278497905183,6.630873561E7
1,3.073441560685449,6.630294407E7
1,3.6251072911194475,6.630107409E7
1,4.275793963427937,6.630593443E7
1,5.043275288009779,6.629820049E7
1,5.948515257797639,6.630256742E7
1,7.016240786295681,6.630120923E7
1,8.275617130972096,6.630041675E7
1,9.761044551408112,6.630024418E7
1,11.513097963170532,6.630838585E7
1,13.579635254347835,6.630493265E7
1,16.01710453876342,6.630157712E7
1,18.892086053897216,6.629660859E7
1,22.28311082094071,6.630246484E7
1,26.28280574425476,6.630379242E7
1,31.000423744294267,6.630515724E7
1,36.564828035373566,6.629780467E7
1,43.128012064755005,6.630189475E7
1,50.86925126130024,6.630661629E7
1,59.99999999999991,6.629685741E7
2,0.5,6.62986962E7
2,0.5897472295375228,6.629092696E7
2,0.6956035894943672,6.629955741E7
2,0.8204605795213187,6.629713421E7
2,0.9677287074348961,6.629787989E7
2,1.1414306483073158,6.629659974E7
2,1.346311125096916,6.629864909E7
2,1.587966512242903,6.628768901E7
2,1.8729977023872295,6.628728183E7
2,2.2091904118260284,6.628596626E7
2,2.6057278497905183,6.629155583E7
2,3.073441560685449,6.628398931E7
2,3.6251072911194475,6.629172247E7
2,4.275793963427937,6.628684374E7
2,5.043275288009779,6.629037105E7
2,5.948515257797639,6.629047051E7
2,7.016240786295681,6.628724896E7
2,8.275617130972096,6.628041996E7
2,9.761044551408112,6.628574436E7
2,11.513097963170532,6.628594652E7
2,13.579635254347835,6.628109044E7
2,16.01710453876342,6.628578847E7
2,18.892086053897216,6.628939031E7
2,22.28311082094071,6.628013352E7
2,26.28280574425476,6.629833091E7
2,31.000423744294267,Infinity
2,36.564828035373566,Infinity
2,43.128012064755005,Infinity
2,50.86925126130024,Infinity
2,59.99999999999991,Infinity
3,0.5,6.629846616E7
3,0.5897472295375228,6.629626925E7
3,0.6956035894943672,6.630799693E7
3,0.8204605795213187,6.630475359E7
3,0.9677287074348961,6.630672521E7
3,1.1414306483073158,6.630661595E7
3,1.346311125096916,6.629322678E7
3,1.587966512242903,6.629299415E7
3,1.8729977023872295,6.629914021E7
3,2.2091904118260284,6.629318993E7
3,2.6057278497905183,6.629993036E7
3,3.073441560685449,6.629593386E7
3,3.6251072911194475,6.629595763E7
3,4.275793963427937,6.629581216E7
3,5.043275288009779,6.628327072E7
3,5.948515257797639,6.628063094E7
3,7.016240786295681,6.628528621E7
3,8.275617130972096,6.628387095E7
3,9.761044551408112,6.629498859E7
3,11.513097963170532,6.629866849E7
3,13.579635254347835,6.629872238E7
3,16.01710453876342,Infinity
3,18.892086053897216,Infinity
3,22.28311082094071,Infinity
3,26.28280574425476,Infinity
3,31.000423744294267,Infinity
3,36.564828035373566,Infinity
3,43.128012064755005,Infinity
3,50.86925126130024,Infinity
3,59.99999999999991,Infinity
4,0.5,6.630140923E7
4,0.5897472295375228,6.629810545E7
4,0.6956035894943672,6.630153036E7
4,0.8204605795213187,6.630620785E7
4,0.9677287074348961,6.630253188E7
4,1.1414306483073158,6.629416802E7
4,1.346311125096916,6.629509015E7
4,1.587966512242903,6.630235253E7
4,1.8729977023872295,6.629975884E7
4,2.2091904118260284,6.629467818E7
4,2.6057278497905183,6.629281589E7
4,3.073441560685449,6.629228237E7
4,3.6251072911194475,6.628615755E7
4,4.275793963427937,6.629439628E7
4,5.043275288009779,6.628763762E7
4,5.948515257797639,6.628319834E7
4,7.016240786295681,6.629307954E7
4,8.275617130972096,6.629682048E7
4,9.761044551408112,6.630795531E7
4,11.513097963170532,6.631986708E7
4,13.579635254347835,Infinity
4,16.01710453876342,Infinity
4,18.892086053897216,Infinity
4,22.28311082094071,Infinity
4,26.28280574425476,Infinity
4,31.000423744294267,Infinity
4,36.564828035373566,Infinity
4,43.128012064755005,Infinity
4,50.86925126130024,Infinity
4,59.99999999999991,Infinity
5,0.5,6.629346926E7
5,0.5897472295375228,6.629952622E7
5,0.6956035894943672,6.630027497E7
5,0.8204605795213187,6.629035129E7
5,0.9677287074348961,6.629642407E7
5,1.1414306483073158,6.630045249E7
5,1.346311125096916,6.629305959E7
5,1.587966512242903,6.629503475E7
5,1.8729977023872295,6.629016251E7
5,2.2091904118260284,6.628621448E7
5,2.6057278497905183,6.629137145E7
5,3.073441560685449,6.628672016E7
5,3.6251072911194475,6.629377677E7
5,4.275793963427937,6.62798332E7
5,5.043275288009779,6.62889468E7
5,5.948515257797639,6.629522903E7
5,7.016240786295681,6.629743842E7
5,8.275617130972096,6.632269535E7
5,9.761044551408112,6.633665763E7
5,11.513097963170532,Infinity
5,13.579635254347835,Infinity
5,16.01710453876342,Infinity
5,18.892086053897216,Infinity
5,22.28311082094071,Infinity
5,26.28280574425476,Infinity
5,31.000423744294267,Infinity
5,36.564828035373566,Infinity
5,43.128012064755005,Infinity
5,50.86925126130024,Infinity
5,59.99999999999991,Infinity
6,0.5,6.628831841E7
6,0.5897472295375228,6.628317892E7
6,0.6956035894943672,6.629196221E7
6,0.8204605795213187,6.628401315E7
6,0.9677287074348961,6.62911655E7
6,1.1414306483073158,6.629859101E7
6,1.346311125096916,6.629718052E7
6,1.587966512242903,6.628963019E7
6,1.8729977023872295,6.629011164E7
6,2.2091904118260284,6.628403323E7
6,2.6057278497905183,6.629005348E7
6,3.073441560685449,6.628639178E7
6,3.6251072911194475,6.627516275E7
6,4.275793963427937,6.629042677E7
6,5.043275288009779,6.629702407E7
6,5.948515257797639,6.631646672E7
6,7.016240786295681,6.633425011E7
6,8.275617130972096,Infinity
6,9.761044551408112,Infinity
6,11.513097963170532,Infinity
6,13.579635254347835,Infinity
6,16.01710453876342,Infinity
6,18.892086053897216,Infinity
6,22.28311082094071,Infinity
6,26.28280574425476,Infinity
6,31.000423744294267,Infinity
6,36.564828035373566,Infinity
6,43.128012064755005,Infinity
6,50.86925126130024,Infinity
6,59.99999999999991,Infinity
7,0.5,6.630509958E7
7,0.5897472295375228,6.630788544E7
7,0.6956035894943672,6.629564344E7
7,0.8204605795213187,6.630437683E7
7,0.9677287074348961,6.630469804E7
7,1.1414306483073158,6.629142397E7
7,1.346311125096916,6.630156568E7
7,1.587966512242903,6.629763826E7
7,1.8729977023872295,6.62911383E7
7,2.2091904118260284,6.629109609E7
7,2.6057278497905183,6.629175143E7
7,3.073441560685449,6.630709261E7
7,3.6251072911194475,6.630759249E7
7,4.275793963427937,6.632224677E7
7,5.043275288009779,Infinity
7,5.948515257797639,Infinity
7,7.016240786295681,Infinity
7,8.275617130972096,Infinity
7,9.761044551408112,Infinity
7,11.513097963170532,Infinity
7,13.579635254347835,Infinity
7,16.01710453876342,Infinity
7,18.892086053897216,Infinity
7,22.28311082094071,Infinity
7,26.28280574425476,Infinity
7,31.000423744294267,Infinity
7,36.564828035373566,Infinity
7,43.128012064755005,Infinity
7,50.86925126130024,Infinity
7,59.99999999999991,Infinity
8,0.5,6.630528414E7
8,0.5897472295375228,6.630770385E7
8,0.6956035894943672,6.62999797E7
8,0.8204605795213187,6.62930886E7
8,0.9677287074348961,6.629742097E7
8,1.1414306483073158,6.629090395E7
8,1.346311125096916,6.629713066E7
8,1.587966512242903,6.629819372E7
8,1.8729977023872295,6.629545963E7
8,2.2091904118260284,6.62924511E7
8,2.6057278497905183,6.629855602E7
8,3.073441560685449,6.631112339E7
8,3.6251072911194475,6.631997383E7
8,4.275793963427937,6.633562792E7
8,5.043275288009779,Infinity
8,5.948515257797639,Infinity
8,7.016240786295681,Infinity
8,8.275617130972096,Infinity
8,9.761044551408112,Infinity
8,11.513097963170532,Infinity
8,13.579635254347835,Infinity
8,16.01710453876342,Infinity
8,18.892086053897216,Infinity
8,22.28311082094071,Infinity
8,26.28280574425476,Infinity
8,31.000423744294267,Infinity
8,36.564828035373566,Infinity
8,43.128012064755005,Infinity
8,50.86925126130024,Infinity
8,59.99999999999991,Infinity
9,0.5,6.629772787E7
9,0.5897472295375228,6.630514866E7
9,0.6956035894943672,6.630175226E7
9,0.8204605795213187,6.629916099E7
9,0.9677287074348961,6.630117807E7
9,1.1414306483073158,6.629869056E7
9,1.346311125096916,6.629891704E7
9,1.587966512242903,6.62967765E7
9,1.8729977023872295,6.629848119E7
9,2.2091904118260284,6.630711378E7
9,2.6057278497905183,6.631155896E7
9,3.073441560685449,6.631915345E7
9,3.6251072911194475,6.633425125E7
9,4.275793963427937,6.636385173E7
9,5.043275288009779,Infinity
9,5.948515257797639,Infinity
9,7.016240786295681,Infinity
9,8.275617130972096,Infinity
9,9.761044551408112,Infinity
9,11.513097963170532,Infinity
9,13.579635254347835,Infinity
9,16.01710453876342,Infinity
9,18.892086053897216,Infinity
9,22.28311082094071,Infinity
9,26.28280574425476,Infinity
9,31.000423744294267,Infinity
9,36.564828035373566,Infinity
9,43.128012064755005,Infinity
9,50.86925126130024,Infinity
9,59.99999999999991,Infinity
10,0.5,6.630466955E7
10,0.5897472295375228,6.63008331E7
10,0.6956035894943672,6.628897775E7
10,0.8204605795213187,6.629572643E7
10,0.9677287074348961,6.629110151E7
10,1.1414306483073158,6.629023091E7
10,1.346311125096916,6.629707969E7
10,1.587966512242903,6.630049402E7
10,1.8729977023872295,6.629787329E7
10,2.2091904118260284,6.630594667E7
10,2.6057278497905183,6.631351855E7
10,3.073441560685449,6.632748953E7
10,3.6251072911194475,6.63649267E7
10,4.275793963427937,Infinity
10,5.043275288009779,Infinity
10,5.948515257797639,Infinity
10,7.016240786295681,Infinity
10,8.275617130972096,Infinity
10,9.761044551408112,Infinity
10,11.513097963170532,Infinity
10,13.579635254347835,Infinity
10,16.01710453876342,Infinity
10,18.892086053897216,Infinity
10,22.28311082094071,Infinity
10,26.28280574425476,Infinity
10,31.000423744294267,Infinity
10,36.564828035373566,Infinity
10,43.128012064755005,Infinity
10,50.86925126130024,Infinity
10,59.99999999999991,Infinity
11,0.5,6.629905254E7
11,0.5897472295375228,6.629980343E7
11,0.6956035894943672,6.629995603E7
11,0.8204605795213187,6.629028474E7
11,0.9677287074348961,6.629892384E7
11,1.1414306483073158,6.629769905E7
11,1.346311125096916,6.629445158E7
11,1.587966512242903,6.630170829E7
11,1.8729977023872295,6.629035641E7
11,2.2091904118260284,6.629779556E7
11,2.6057278497905183,6.632587064E7
11,3.073441560685449,6.634207438E7
11,3.6251072911194475,Infinity
11,4.275793963427937,Infinity
11,5.043275288009779,Infinity
11,5.948515257797639,Infinity
11,7.016240786295681,Infinity
11,8.275617130972096,Infinity
11,9.761044551408112,Infinity
11,11.513097963170532,Infinity
11,13.579635254347835,Infinity
11,16.01710453876342,Infinity
11,18.892086053897216,Infinity
11,22.28311082094071,Infinity
11,26.28280574425476,Infinity
11,31.000423744294267,Infinity
11,36.564828035373566,Infinity
11,43.128012064755005,Infinity
11,50.86925126130024,Infinity
11,59.99999999999991,Infinity
12,0.5,6.629924438E7
12,0.5897472295375228,6.629787074E7
12,0.6956035894943672,6.629726947E7
12,0.8204605795213187,6.629894043E7
12,0.9677287074348961,6.629853003E7
12,1.1414306483073158,6.629833337E7
12,1.346311125096916,6.630255672E7
12,1.587966512242903,6.630262959E7
12,1.8729977023872295,6.630738458E7
12,2.2091904118260284,6.63128397E7
12,2.6057278497905183,6.632838838E7
12,3.073441560685449,6.636394443E7
12,3.6251072911194475,Infinity
12,4.275793963427937,Infinity
12,5.043275288009779,Infinity
12,5.948515257797639,Infinity
12,7.016240786295681,Infinity
12,8.275617130972096,Infinity
12,9.761044551408112,Infinity
12,11.513097963170532,Infinity
12,13.579635254347835,Infinity
12,16.01710453876342,Infinity
12,18.892086053897216,Infinity
12,22.28311082094071,Infinity
12,26.28280574425476,Infinity
12,31.000423744294267,Infinity
12,36.564828035373566,Infinity
12,43.128012064755005,Infinity
12,50.86925126130024,Infinity
12,59.99999999999991,Infinity
13,0.5,6.629047024E7
13,0.5897472295375228,6.629564046E7
13,0.6956035894943672,6.629880676E7
13,0.8204605795213187,6.629594544E7
13,0.9677287074348961,6.630204498E7
13,1.1414306483073158,6.629048305E7
13,1.346311125096916,6.63026198E7
13,1.587966512242903,6.630042576E7
13,1.8729977023872295,6.631089801E7
13,2.2091904118260284,6.631841916E7
13,2.6057278497905183,6.634853331E7
13,3.073441560685449,Infinity
13,3.6251072911194475,Infinity
13,4.275793963427937,Infinity
13,5.043275288009779,Infinity
13,5.948515257797639,Infinity
13,7.016240786295681,Infinity
13,8.275617130972096,Infinity
13,9.761044551408112,Infinity
13,11.513097963170532,Infinity
13,13.579635254347835,Infinity
13,16.01710453876342,Infinity
13,18.892086053897216,Infinity
13,22.28311082094071,Infinity
13,26.28280574425476,Infinity
13,31.000423744294267,Infinity
13,36.564828035373566,Infinity
13,43.128012064755005,Infinity
13,50.86925126130024,Infinity
13,59.99999999999991,Infinity
14,0.5,6.629814872E7
14,0.5897472295375228,6.629214514E7
14,0.6956035894943672,6.627945317E7
14,0.8204605795213187,6.628125457E7
14,0.9677287074348961,6.6289747E7
14,1.1414306483073158,6.629430824E7
14,1.346311125096916,6.630046486E7
14,1.587966512242903,6.631682945E7
14,1.8729977023872295,6.631456941E7
14,2.2091904118260284,6.634768669E7
14,2.6057278497905183,Infinity
14,3.073441560685449,Infinity
14,3.6251072911194475,Infinity
14,4.275793963427937,Infinity
14,5.043275288009779,Infinity
14,5.948515257797639,Infinity
14,7.016240786295681,Infinity
14,8.275617130972096,Infinity
14,9.761044551408112,Infinity
14,11.513097963170532,Infinity
14,13.579635254347835,Infinity
14,16.01710453876342,Infinity
14,18.892086053897216,Infinity
14,22.28311082094071,Infinity
14,26.28280574425476,Infinity
14,31.000423744294267,Infinity
14,36.564828035373566,Infinity
14,43.128012064755005,Infinity
14,50.86925126130024,Infinity
14,59.99999999999991,Infinity
15,0.5,6.629790942E7
15,0.5897472295375228,6.630480303E7
15,0.6956035894943672,6.630577099E7
15,0.8204605795213187,6.629447618E7
15,0.9677287074348961,6.63091129E7
15,1.1414306483073158,6.6310797E7
15,1.346311125096916,6.632323095E7
15,1.587966512242903,6.633468385E7
15,1.8729977023872295,6.637826736E7
15,2.2091904118260284,Infinity
15,2.6057278497905183,Infinity
15,3.073441560685449,Infinity
15,3.6251072911194475,Infinity
15,4.275793963427937,Infinity
15,5.043275288009779,Infinity
15,5.948515257797639,Infinity
15,7.016240786295681,Infinity
15,8.275617130972096,Infinity
15,9.761044551408112,Infinity
15,11.513097963170532,Infinity
15,13.579635254347835,Infinity
15,16.01710453876342,Infinity
15,18.892086053897216,Infinity
15,22.28311082094071,Infinity
15,26.28280574425476,Infinity
15,31.000423744294267,Infinity
15,36.564828035373566,Infinity
15,43.128012064755005,Infinity
15,50.86925126130024,Infinity
15,59.99999999999991,Infinity
16,0.5,6.629651512E7
16,0.5897472295375228,6.629616935E7
16,0.6956035894943672,6.629022759E7
16,0.8204605795213187,6.630294173E7
16,0.9677287074348961,6.630261462E7
16,1.1414306483073158,6.630578397E7
16,1.346311125096916,6.63267253E7
16,1.587966512242903,6.63505241E7
16,1.8729977023872295,Infinity
16,2.2091904118260284,Infinity
16,2.6057278497905183,Infinity
16,3.073441560685449,Infinity
16,3.6251072911194475,Infinity
16,4.275793963427937,Infinity
16,5.043275288009779,Infinity
16,5.948515257797639,Infinity
16,7.016240786295681,Infinity
16,8.275617130972096,Infinity
16,9.761044551408112,Infinity
16,11.513097963170532,Infinity
16,13.579635254347835,Infinity
16,16.01710453876342,Infinity
16,18.892086053897216,Infinity
16,22.28311082094071,Infinity
16,26.28280574425476,Infinity
16,31.000423744294267,Infinity
16,36.564828035373566,Infinity
16,43.128012064755005,Infinity
16,50.86925126130024,Infinity
16,59.99999999999991,Infinity
17,0.5,6.62966562E7
17,0.5897472295375228,6.630460958E7
17,0.6956035894943672,6.629649055E7
17,0.8204605795213187,6.630323124E7
17,0.9677287074348961,6.630724608E7
17,1.1414306483073158,6.63121937E7
17,1.346311125096916,6.632799442E7
17,1.587966512242903,6.635866772E7
17,1.8729977023872295,Infinity
17,2.2091904118260284,Infinity
17,2.6057278497905183,Infinity
17,3.073441560685449,Infinity
17,3.6251072911194475,Infinity
17,4.275793963427937,Infinity
17,5.043275288009779,Infinity
17,5.948515257797639,Infinity
17,7.016240786295681,Infinity
17,8.275617130972096,Infinity
17,9.761044551408112,Infinity
17,11.513097963170532,Infinity
17,13.579635254347835,Infinity
17,16.01710453876342,Infinity
17,18.892086053897216,Infinity
17,22.28311082094071,Infinity
17,26.28280574425476,Infinity
17,31.000423744294267,Infinity
17,36.564828035373566,Infinity
17,43.128012064755005,Infinity
17,50.86925126130024,Infinity
17,59.99999999999991,Infinity
18,0.5,6.63025307E7
18,0.5897472295375228,6.63058226E7
18,0.6956035894943672,6.6303065E7
18,0.8204605795213187,6.629732413E7
18,0.9677287074348961,6.630804331E7
18,1.1414306483073158,6.6323148E7
18,1.346311125096916,6.633218592E7
18,1.587966512242903,6.637072408E7
18,1.8729977023872295,Infinity
18,2.2091904118260284,Infinity
18,2.6057278497905183,Infinity
18,3.073441560685449,Infinity
18,3.6251072911194475,Infinity
18,4.275793963427937,Infinity
18,5.043275288009779,Infinity
18,5.948515257797639,Infinity
18,7.016240786295681,Infinity
18,8.275617130972096,Infinity
18,9.761044551408112,Infinity
18,11.513097963170532,Infinity
18,13.579635254347835,Infinity
18,16.01710453876342,Infinity
18,18.892086053897216,Infinity
18,22.28311082094071,Infinity
18,26.28280574425476,Infinity
18,31.000423744294267,Infinity
18,36.564828035373566,Infinity
18,43.128012064755005,Infinity
18,50.86925126130024,Infinity
18,59.99999999999991,Infinity
19,0.5,6.629566058E7
19,0.5897472295375228,6.629891772E7
19,0.6956035894943672,6.631240222E7
19,0.8204605795213187,6.630721801E7
19,0.9677287074348961,6.632010027E7
19,1.1414306483073158,6.631384283E7
19,1.346311125096916,6.634503337E7
19,1.587966512242903,6.637148128E7
19,1.8729977023872295,Infinity
19,2.2091904118260284,Infinity
19,2.6057278497905183,Infinity
19,3.073441560685449,Infinity
19,3.6251072911194475,Infinity
19,4.275793963427937,Infinity
19,5.043275288009779,Infinity
19,5.948515257797639,Infinity
19,7.016240786295681,Infinity
19,8.275617130972096,Infinity
19,9.761044551408112,Infinity
19,11.513097963170532,Infinity
19,13.579635254347835,Infinity
19,16.01710453876342,Infinity
19,18.892086053897216,Infinity
19,22.28311082094071,Infinity
19,26.28280574425476,Infinity
19,31.000423744294267,Infinity
19,36.564828035373566,Infinity
19,43.128012064755005,Infinity
19,50.86925126130024,Infinity
19,59.99999999999991,Infinity
20,0.5,6.629956022E7
20,0.5897472295375228,6.629616406E7
20,0.6956035894943672,6.630297875E7
20,0.8204605795213187,6.631368731E7
20,0.9677287074348961,6.630710621E7
20,1.1414306483073158,6.63234855E7
20,1.346311125096916,6.634675938E7
20,1.587966512242903,Infinity
20,1.8729977023872295,Infinity
20,2.2091904118260284,Infinity
20,2.6057278497905183,Infinity
20,3.073441560685449,Infinity
20,3.6251072911194475,Infinity
20,4.275793963427937,Infinity
20,5.043275288009779,Infinity
20,5.948515257797639,Infinity
20,7.016240786295681,Infinity
20,8.275617130972096,Infinity
20,9.761044551408112,Infinity
20,11.513097963170532,Infinity
20,13.579635254347835,Infinity
20,16.01710453876342,Infinity
20,18.892086053897216,Infinity
20,22.28311082094071,Infinity
20,26.28280574425476,Infinity
20,31.000423744294267,Infinity
20,36.564828035373566,Infinity
20,43.128012064755005,Infinity
20,50.86925126130024,Infinity
20,59.99999999999991,Infinity
21,0.5,6.630075562E7
21,0.5897472295375228,6.629976038E7
21,0.6956035894943672,6.631102507E7
21,0.8204605795213187,6.631368613E7
21,0.9677287074348961,6.63247561E7
21,1.1414306483073158,6.633683602E7
21,1.346311125096916,6.635979674E7
21,1.587966512242903,Infinity
21,1.8729977023872295,Infinity
21,2.2091904118260284,Infinity
21,2.6057278497905183,Infinity
21,3.073441560685449,Infinity
21,3.6251072911194475,Infinity
21,4.275793963427937,Infinity
21,5.043275288009779,Infinity
21,5.948515257797639,Infinity
21,7.016240786295681,Infinity
21,8.275617130972096,Infinity
21,9.761044551408112,Infinity
21,11.513097963170532,Infinity
21,13.579635254347835,Infinity
21,16.01710453876342,Infinity
21,18.892086053897216,Infinity
21,22.28311082094071,Infinity
21,26.28280574425476,Infinity
21,31.000423744294267,Infinity
21,36.564828035373566,Infinity
21,43.128012064755005,Infinity
21,50.86925126130024,Infinity
21,59.99999999999991,Infinity
22,0.5,6.62998678E7
22,0.5897472295375228,6.630256244E7
22,0.6956035894943672,6.630542064E7
22,0.8204605795213187,6.630955719E7
22,0.9677287074348961,6.632277147E7
22,1.1414306483073158,6.634488091E7
22,1.346311125096916,6.639309302E7
22,1.587966512242903,Infinity
22,1.8729977023872295,Infinity
22,2.2091904118260284,Infinity
22,2.6057278497905183,Infinity
22,3.073441560685449,Infinity
22,3.6251072911194475,Infinity
22,4.275793963427937,Infinity
22,5.043275288009779,Infinity
22,5.948515257797639,Infinity
22,7.016240786295681,Infinity
22,8.275617130972096,Infinity
22,9.761044551408112,Infinity
22,11.513097963170532,Infinity
22,13.579635254347835,Infinity
22,16.01710453876342,Infinity
22,18.892086053897216,Infinity
22,22.28311082094071,Infinity
22,26.28280574425476,Infinity
22,31.000423744294267,Infinity
22,36.564828035373566,Infinity
22,43.128012064755005,Infinity
22,50.86925126130024,Infinity
22,59.99999999999991,Infinity
23,0.5,6.62931064E7
23,0.5897472295375228,6.630674042E7
23,0.6956035894943672,6.630481132E7
23,0.8204605795213187,6.63225427E7
23,0.9677287074348961,6.632730546E7
23,1.1414306483073158,6.635004212E7
23,1.346311125096916,Infinity
23,1.587966512242903,Infinity
23,1.8729977023872295,Infinity
23,2.2091904118260284,Infinity
23,2.6057278497905183,Infinity
23,3.073441560685449,Infinity
23,3.6251072911194475,Infinity
23,4.275793963427937,Infinity
23,5.043275288009779,Infinity
23,5.948515257797639,Infinity
23,7.016240786295681,Infinity
23,8.275617130972096,Infinity
23,9.761044551408112,Infinity
23,11.513097963170532,Infinity
23,13.579635254347835,Infinity
23,16.01710453876342,Infinity
23,18.892086053897216,Infinity
23,22.28311082094071,Infinity
23,26.28280574425476,Infinity
23,31.000423744294267,Infinity
23,36.564828035373566,Infinity
23,43.128012064755005,Infinity
23,50.86925126130024,Infinity
23,59.99999999999991,Infinity
24,0.5,6.63015301E7
24,0.5897472295375228,6.630553697E7
24,0.6956035894943672,6.630059002E7
24,0.8204605795213187,6.632037397E7
24,0.9677287074348961,6.633384197E7
24,1.1414306483073158,6.636450931E7
24,1.346311125096916,Infinity
24,1.587966512242903,Infinity
24,1.8729977023872295,Infinity
24,2.2091904118260284,Infinity
24,2.6057278497905183,Infinity
24,3.073441560685449,Infinity
24,3.6251072911194475,Infinity
24,4.275793963427937,Infinity
24,5.043275288009779,Infinity
24,5.948515257797639,Infinity
24,7.016240786295681,Infinity
24,8.275617130972096,Infinity
24,9.761044551408112,Infinity
24,11.513097963170532,Infinity
24,13.579635254347835,Infinity
24,16.01710453876342,Infinity
24,18.892086053897216,Infinity
24,22.28311082094071,Infinity
24,26.28280574425476,Infinity
24,31.000423744294267,Infinity
24,36.564828035373566,Infinity
24,43.128012064755005,Infinity
24,50.86925126130024,Infinity
24,59.99999999999991,Infinity
27,0.5,6.630242898E7
27,0.5897472295375228,6.631557394E7
27,0.6956035894943672,6.631136401E7
27,0.8204605795213187,6.632437741E7
27,0.9677287074348961,6.634740995E7
27,1.1414306483073158,6.63971156E7
27,1.346311125096916,Infinity
27,1.587966512242903,Infinity
27,1.8729977023872295,Infinity
27,2.2091904118260284,Infinity
27,2.6057278497905183,Infinity
27,3.073441560685449,Infinity
27,3.6251072911194475,Infinity
27,4.275793963427937,Infinity
27,5.043275288009779,Infinity
27,5.948515257797639,Infinity
27,7.016240786295681,Infinity
27,8.275617130972096,Infinity
27,9.761044551408112,Infinity
27,11.513097963170532,Infinity
27,13.579635254347835,Infinity
27,16.01710453876342,Infinity
27,18.892086053897216,Infinity
27,22.28311082094071,Infinity
27,26.28280574425476,Infinity
27,31.000423744294267,Infinity
27,36.564828035373566,Infinity
27,43.128012064755005,Infinity
27,50.86925126130024,Infinity
27,59.99999999999991,Infinity
31,0.5,6.632743224E7
31,0.5897472295375228,6.633335954E7
31,0.6956035894943672,6.637404895E7
31,0.8204605795213187,Infinity
31,0.9677287074348961,Infinity
31,1.1414306483073158,Infinity
31,1.346311125096916,Infinity
31,1.587966512242903,Infinity
31,1.8729977023872295,Infinity
31,2.2091904118260284,Infinity
31,2.6057278497905183,Infinity
31,3.073441560685449,Infinity
31,3.6251072911194475,Infinity
31,4.275793963427937,Infinity
31,5.043275288009779,Infinity
31,5.948515257797639,Infinity
31,7.016240786295681,Infinity
31,8.275617130972096,Infinity
31,9.761044551408112,Infinity
31,11.513097963170532,Infinity
31,13.579635254347835,Infinity
31,16.01710453876342,Infinity
31,18.892086053897216,Infinity
31,22.28311082094071,Infinity
31,26.28280574425476,Infinity
31,31.000423744294267,Infinity
31,36.564828035373566,Infinity
31,43.128012064755005,Infinity
31,50.86925126130024,Infinity
31,59.99999999999991,Infinity
35,0.5,6.632474956E7
35,0.5897472295375228,6.635543641E7
35,0.6956035894943672,6.64032671E7
35,0.8204605795213187,Infinity
35,0.9677287074348961,Infinity
35,1.1414306483073158,Infinity
35,1.346311125096916,Infinity
35,1.587966512242903,Infinity
35,1.8729977023872295,Infinity
35,2.2091904118260284,Infinity
35,2.6057278497905183,Infinity
35,3.073441560685449,Infinity
35,3.6251072911194475,Infinity
35,4.275793963427937,Infinity
35,5.043275288009779,Infinity
35,5.948515257797639,Infinity
35,7.016240786295681,Infinity
35,8.275617130972096,Infinity
35,9.761044551408112,Infinity
35,11.513097963170532,Infinity
35,13.579635254347835,Infinity
35,16.01710453876342,Infinity
35,18.892086053897216,Infinity
35,22.28311082094071,Infinity
35,26.28280574425476,Infinity
35,31.000423744294267,Infinity
35,36.564828035373566,Infinity
35,43.128012064755005,Infinity
35,50.86925126130024,Infinity
35,59.99999999999991,Infinity
40,0.5,6.634018804E7
40,0.5897472295375228,6.63794771E7
40,0.6956035894943672,Infinity
40,0.8204605795213187,Infinity
40,0.9677287074348961,Infinity
40,1.1414306483073158,Infinity
40,1.346311125096916,Infinity
40,1.587966512242903,Infinity
40,1.8729977023872295,Infinity
40,2.2091904118260284,Infinity
40,2.6057278497905183,Infinity
40,3.073441560685449,Infinity
40,3.6251072911194475,Infinity
40,4.275793963427937,Infinity
40,5.043275288009779,Infinity
40,5.948515257797639,Infinity
40,7.016240786295681,Infinity
40,8.275617130972096,Infinity
40,9.761044551408112,Infinity
40,11.513097963170532,Infinity
40,13.579635254347835,Infinity
40,16.01710453876342,Infinity
40,18.892086053897216,Infinity
40,22.28311082094071,Infinity
40,26.28280574425476,Infinity
40,31.000423744294267,Infinity
40,36.564828035373566,Infinity
40,43.128012064755005,Infinity
40,50.86925126130024,Infinity
40,59.99999999999991,Infinity
46,0.5,6.639058054E7
46,0.5897472295375228,Infinity
46,0.6956035894943672,Infinity
46,0.8204605795213187,Infinity
46,0.9677287074348961,Infinity
46,1.1414306483073158,Infinity
46,1.346311125096916,Infinity
46,1.587966512242903,Infinity
46,1.8729977023872295,Infinity
46,2.2091904118260284,Infinity
46,2.6057278497905183,Infinity
46,3.073441560685449,Infinity
46,3.6251072911194475,Infinity
46,4.275793963427937,Infinity
46,5.043275288009779,Infinity
46,5.948515257797639,Infinity
46,7.016240786295681,Infinity
46,8.275617130972096,Infinity
46,9.761044551408112,Infinity
46,11.513097963170532,Infinity
46,13.579635254347835,Infinity
46,16.01710453876342,Infinity
46,18.892086053897216,Infinity
46,22.28311082094071,Infinity
46,26.28280574425476,Infinity
46,31.000423744294267,Infinity
46,36.564828035373566,Infinity
46,43.128012064755005,Infinity
46,50.86925126130024,Infinity
46,59.99999999999991,Infinity
53,0.5,Infinity
53,0.5897472295375228,Infinity
53,0.6956035894943672,Infinity
53,0.8204605795213187,Infinity
53,0.9677287074348961,Infinity
53,1.1414306483073158,Infinity
53,1.346311125096916,Infinity
53,1.587966512242903,Infinity
53,1.8729977023872295,Infinity
53,2.2091904118260284,Infinity
53,2.6057278497905183,Infinity
53,3.073441560685449,Infinity
53,3.6251072911194475,Infinity
53,4.275793963427937,Infinity
53,5.043275288009779,Infinity
53,5.948515257797639,Infinity
53,7.016240786295681,Infinity
53,8.275617130972096,Infinity
53,9.761044551408112,Infinity
53,11.513097963170532,Infinity
53,13.579635254347835,Infinity
53,16.01710453876342,Infinity
53,18.892086053897216,Infinity
53,22.28311082094071,Infinity
53,26.28280574425476,Infinity
53,31.000423744294267,Infinity
53,36.564828035373566,Infinity
53,43.128012064755005,Infinity
53,50.86925126130024,Infinity
53,59.99999999999991,Infinity


==> heatmap/151122pla33810Linkern/pla33810.tsp.60s.noluby.array-clusterout.csv <==
firstPhaseRestarts,firstPhaseTime,result
1,0.5,6.63005022E7
1,0.5897472295375228,6.629478242E7
1,0.6956035894943672,6.630376655E7
1,0.8204605795213187,6.630203401E7
1,0.9677287074348961,6.630473839E7
1,1.1414306483073158,6.630652888E7
1,1.346311125096916,6.630397454E7
1,1.587966512242903,6.630502284E7
1,1.8729977023872295,6.629794986E7
1,2.2091904118260284,6.630230782E7
1,2.6057278497905183,6.630459623E7
1,3.073441560685449,6.629828749E7
1,3.6251072911194475,6.630397739E7
1,4.275793963427937,6.630578125E7
1,5.043275288009779,6.630763575E7
1,5.948515257797639,6.630032561E7
1,7.016240786295681,6.630883735E7
1,8.275617130972096,6.630359637E7
1,9.761044551408112,6.630282772E7
1,11.513097963170532,6.630491068E7
1,13.579635254347835,6.630194185E7
1,16.01710453876342,6.630054041E7
1,18.892086053897216,6.629841889E7
1,22.28311082094071,6.630035077E7
1,26.28280574425476,6.630422303E7
1,31.000423744294267,6.629593342E7
1,36.564828035373566,6.629941331E7
1,43.128012064755005,6.629938689E7
1,50.86925126130024,6.63067507E7
1,59.99999999999991,6.630528999E7
2,0.5,6.629367483E7
2,0.5897472295375228,6.62899246E7
2,0.6956035894943672,6.629427797E7
2,0.8204605795213187,6.629223933E7
2,0.9677287074348961,6.62855292E7
2,1.1414306483073158,6.629106616E7
2,1.346311125096916,6.629604241E7
2,1.587966512242903,6.629165167E7
2,1.8729977023872295,6.629676446E7
2,2.2091904118260284,6.629255044E7
2,2.6057278497905183,6.62931841E7
2,3.073441560685449,6.629093398E7
2,3.6251072911194475,6.628417584E7
2,4.275793963427937,6.628753436E7
2,5.043275288009779,6.628234272E7
2,5.948515257797639,6.629036715E7
2,7.016240786295681,6.628632952E7
2,8.275617130972096,6.628656135E7
2,9.761044551408112,6.628499831E7
2,11.513097963170532,6.628420242E7
2,13.579635254347835,6.628763056E7
2,16.01710453876342,6.628385956E7
2,18.892086053897216,6.628291474E7
2,22.28311082094071,6.629281654E7
2,26.28280574425476,6.629453067E7
2,31.000423744294267,Infinity
2,36.564828035373566,Infinity
2,43.128012064755005,Infinity
2,50.86925126130024,Infinity
2,59.99999999999991,Infinity
3,0.5,6.628966153E7
3,0.5897472295375228,6.629112926E7
3,0.6956035894943672,6.629292637E7
3,0.8204605795213187,6.628928322E7
3,0.9677287074348961,6.628658906E7
3,1.1414306483073158,6.629208515E7
3,1.346311125096916,6.629099485E7
3,1.587966512242903,6.628339705E7
3,1.8729977023872295,6.629508878E7
3,2.2091904118260284,6.628240545E7
3,2.6057278497905183,6.628108813E7
3,3.073441560685449,6.627846297E7
3,3.6251072911194475,6.627986807E7
3,4.275793963427937,6.627392704E7
3,5.043275288009779,6.628100035E7
3,5.948515257797639,6.627460239E7
3,7.016240786295681,6.627785868E7
3,8.275617130972096,6.62796261E7
3,9.761044551408112,6.628512156E7
3,11.513097963170532,6.628724924E7
3,13.579635254347835,6.628599175E7
3,16.01710453876342,6.629696433E7
3,18.892086053897216,6.630547527E7
3,22.28311082094071,Infinity
3,26.28280574425476,Infinity
3,31.000423744294267,Infinity
3,36.564828035373566,Infinity
3,43.128012064755005,Infinity
3,50.86925126130024,Infinity
3,59.99999999999991,Infinity
4,0.5,6.628433497E7
4,0.5897472295375228,6.628408195E7
4,0.6956035894943672,6.628755685E7
4,0.8204605795213187,6.628549249E7
4,0.9677287074348961,6.628550529E7
4,1.1414306483073158,6.62845068E7
4,1.346311125096916,6.628363435E7
4,1.587966512242903,6.628576875E7
4,1.8729977023872295,6.628323058E7
4,2.2091904118260284,6.62776478E7
4,2.6057278497905183,6.628508004E7
4,3.073441560685449,6.627835404E7
4,3.6251072911194475,6.628170198E7
4,4.275793963427937,6.62728721E7
4,5.043275288009779,6.627446676E7
4,5.948515257797639,6.627847409E7
4,7.016240786295681,6.62798037E7
4,8.275617130972096,6.628399376E7
4,9.761044551408112,6.628751883E7
4,11.513097963170532,6.62958158E7
4,13.579635254347835,6.631350081E7
4,16.01710453876342,Infinity
4,18.892086053897216,Infinity
4,22.28311082094071,Infinity
4,26.28280574425476,Infinity
4,31.000423744294267,Infinity
4,36.564828035373566,Infinity
4,43.128012064755005,Infinity
4,50.86925126130024,Infinity
4,59.99999999999991,Infinity
5,0.5,6.628387102E7
5,0.5897472295375228,6.628848563E7
5,0.6956035894943672,6.628277932E7
5,0.8204605795213187,6.628704315E7
5,0.9677287074348961,6.628754747E7
5,1.1414306483073158,6.627636191E7
5,1.346311125096916,6.628298907E7
5,1.587966512242903,6.627134165E7
5,1.8729977023872295,6.627719279E7
5,2.2091904118260284,6.627196835E7
5,2.6057278497905183,6.627195729E7
5,3.073441560685449,6.627205842E7
5,3.6251072911194475,6.627501784E7
5,4.275793963427937,6.627648185E7
5,5.043275288009779,6.627265169E7
5,5.948515257797639,6.628294432E7
5,7.016240786295681,6.628618934E7
5,8.275617130972096,6.629029254E7
5,9.761044551408112,6.630475544E7
5,11.513097963170532,6.633034006E7
5,13.579635254347835,Infinity
5,16.01710453876342,Infinity
5,18.892086053897216,Infinity
5,22.28311082094071,Infinity
5,26.28280574425476,Infinity
5,31.000423744294267,Infinity
5,36.564828035373566,Infinity
5,43.128012064755005,Infinity
5,50.86925126130024,Infinity
5,59.99999999999991,Infinity
6,0.5,6.628807726E7
6,0.5897472295375228,6.628287296E7
6,0.6956035894943672,6.628530951E7
6,0.8204605795213187,6.628311766E7
6,0.9677287074348961,6.628507456E7
6,1.1414306483073158,6.6274123E7
6,1.346311125096916,6.628033434E7
6,1.587966512242903,6.627661482E7
6,1.8729977023872295,6.627135769E7
6,2.2091904118260284,6.627542095E7
6,2.6057278497905183,6.626965928E7
6,3.073441560685449,6.62779544E7
6,3.6251072911194475,6.627589244E7
6,4.275793963427937,6.627514921E7
6,5.043275288009779,6.628158392E7
6,5.948515257797639,6.628439126E7
6,7.016240786295681,6.6294379E7
6,8.275617130972096,6.631109735E7
6,9.761044551408112,6.635809194E7
6,11.513097963170532,Infinity
6,13.579635254347835,Infinity
6,16.01710453876342,Infinity
6,18.892086053897216,Infinity
6,22.28311082094071,Infinity
6,26.28280574425476,Infinity
6,31.000423744294267,Infinity
6,36.564828035373566,Infinity
6,43.128012064755005,Infinity
6,50.86925126130024,Infinity
6,59.99999999999991,Infinity
7,0.5,6.628557039E7
7,0.5897472295375228,6.628289987E7
7,0.6956035894943672,6.627917685E7
7,0.8204605795213187,6.627820259E7
7,0.9677287074348961,6.627405742E7
7,1.1414306483073158,6.62747205E7
7,1.346311125096916,6.627609342E7
7,1.587966512242903,6.627884014E7
7,1.8729977023872295,6.627016184E7
7,2.2091904118260284,6.627222052E7
7,2.6057278497905183,6.627046202E7
7,3.073441560685449,6.627590198E7
7,3.6251072911194475,6.627082991E7
7,4.275793963427937,6.627716321E7
7,5.043275288009779,6.628437629E7
7,5.948515257797639,6.629873158E7
7,7.016240786295681,6.631623358E7
7,8.275617130972096,6.635607904E7
7,9.761044551408112,Infinity
7,11.513097963170532,Infinity
7,13.579635254347835,Infinity
7,16.01710453876342,Infinity
7,18.892086053897216,Infinity
7,22.28311082094071,Infinity
7,26.28280574425476,Infinity
7,31.000423744294267,Infinity
7,36.564828035373566,Infinity
7,43.128012064755005,Infinity
7,50.86925126130024,Infinity
7,59.99999999999991,Infinity
8,0.5,6.628560752E7
8,0.5897472295375228,6.628144462E7
8,0.6956035894943672,6.628040454E7
8,0.8204605795213187,6.628266186E7
8,0.9677287074348961,6.627975893E7
8,1.1414306483073158,6.627897519E7
8,1.346311125096916,6.627792852E7
8,1.587966512242903,6.626783459E7
8,1.8729977023872295,6.627316179E7
8,2.2091904118260284,6.627129637E7
8,2.6057278497905183,6.627279648E7
8,3.073441560685449,6.628165138E7
8,3.6251072911194475,6.627963927E7
8,4.275793963427937,6.628041211E7
8,5.043275288009779,6.628303077E7
8,5.948515257797639,6.631556697E7
8,7.016240786295681,6.634411614E7
8,8.275617130972096,Infinity
8,9.761044551408112,Infinity
8,11.513097963170532,Infinity
8,13.579635254347835,Infinity
8,16.01710453876342,Infinity
8,18.892086053897216,Infinity
8,22.28311082094071,Infinity
8,26.28280574425476,Infinity
8,31.000423744294267,Infinity
8,36.564828035373566,Infinity
8,43.128012064755005,Infinity
8,50.86925126130024,Infinity
8,59.99999999999991,Infinity
9,0.5,6.628113726E7
9,0.5897472295375228,6.628269128E7
9,0.6956035894943672,6.628653216E7
9,0.8204605795213187,6.628392523E7
9,0.9677287074348961,6.628765777E7
9,1.1414306483073158,6.627646072E7
9,1.346311125096916,6.627372334E7
9,1.587966512242903,6.626869643E7
9,1.8729977023872295,6.627108457E7
9,2.2091904118260284,6.627469225E7
9,2.6057278497905183,6.626970288E7
9,3.073441560685449,6.628030923E7
9,3.6251072911194475,6.628534574E7
9,4.275793963427937,6.628713403E7
9,5.043275288009779,6.630504585E7
9,5.948515257797639,6.634211586E7
9,7.016240786295681,Infinity
9,8.275617130972096,Infinity
9,9.761044551408112,Infinity
9,11.513097963170532,Infinity
9,13.579635254347835,Infinity
9,16.01710453876342,Infinity
9,18.892086053897216,Infinity
9,22.28311082094071,Infinity
9,26.28280574425476,Infinity
9,31.000423744294267,Infinity
9,36.564828035373566,Infinity
9,43.128012064755005,Infinity
9,50.86925126130024,Infinity
9,59.99999999999991,Infinity
10,0.5,6.627987813E7
10,0.5897472295375228,6.627371269E7
10,0.6956035894943672,6.627734339E7
10,0.8204605795213187,6.628560435E7
10,0.9677287074348961,6.627918448E7
10,1.1414306483073158,6.627697939E7
10,1.346311125096916,6.627722341E7
10,1.587966512242903,6.627438121E7
10,1.8729977023872295,6.627737855E7
10,2.2091904118260284,6.627339456E7
10,2.6057278497905183,6.627232859E7
10,3.073441560685449,6.62789446E7
10,3.6251072911194475,6.629205433E7
10,4.275793963427937,6.630346877E7
10,5.043275288009779,6.632923909E7
10,5.948515257797639,6.640784353E7
10,7.016240786295681,Infinity
10,8.275617130972096,Infinity
10,9.761044551408112,Infinity
10,11.513097963170532,Infinity
10,13.579635254347835,Infinity
10,16.01710453876342,Infinity
10,18.892086053897216,Infinity
10,22.28311082094071,Infinity
10,26.28280574425476,Infinity
10,31.000423744294267,Infinity
10,36.564828035373566,Infinity
10,43.128012064755005,Infinity
10,50.86925126130024,Infinity
10,59.99999999999991,Infinity
11,0.5,6.627869626E7
11,0.5897472295375228,6.628107144E7
11,0.6956035894943672,6.627907317E7
11,0.8204605795213187,6.627640872E7
11,0.9677287074348961,6.626742947E7
11,1.1414306483073158,6.627953372E7
11,1.346311125096916,6.627437439E7
11,1.587966512242903,6.626458236E7
11,1.8729977023872295,6.626866907E7
11,2.2091904118260284,6.627245197E7
11,2.6057278497905183,6.627771783E7
11,3.073441560685449,6.628309625E7
11,3.6251072911194475,6.62933963E7
11,4.275793963427937,6.630802569E7
11,5.043275288009779,6.636577614E7
11,5.948515257797639,Infinity
11,7.016240786295681,Infinity
11,8.275617130972096,Infinity
11,9.761044551408112,Infinity
11,11.513097963170532,Infinity
11,13.579635254347835,Infinity
11,16.01710453876342,Infinity
11,18.892086053897216,Infinity
11,22.28311082094071,Infinity
11,26.28280574425476,Infinity
11,31.000423744294267,Infinity
11,36.564828035373566,Infinity
11,43.128012064755005,Infinity
11,50.86925126130024,Infinity
11,59.99999999999991,Infinity
12,0.5,6.627889409E7
12,0.5897472295375228,6.627088639E7
12,0.6956035894943672,6.627371636E7
12,0.8204605795213187,6.628152149E7
12,0.9677287074348961,6.628102365E7
12,1.1414306483073158,6.626690819E7
12,1.346311125096916,6.62780217E7
12,1.587966512242903,6.626942815E7
12,1.8729977023872295,6.627277593E7
12,2.2091904118260284,6.627625113E7
12,2.6057278497905183,6.628362333E7
12,3.073441560685449,6.628798873E7
12,3.6251072911194475,6.630334416E7
12,4.275793963427937,6.633656346E7
12,5.043275288009779,Infinity
12,5.948515257797639,Infinity
12,7.016240786295681,Infinity
12,8.275617130972096,Infinity
12,9.761044551408112,Infinity
12,11.513097963170532,Infinity
12,13.579635254347835,Infinity
12,16.01710453876342,Infinity
12,18.892086053897216,Infinity
12,22.28311082094071,Infinity
12,26.28280574425476,Infinity
12,31.000423744294267,Infinity
12,36.564828035373566,Infinity
12,43.128012064755005,Infinity
12,50.86925126130024,Infinity
12,59.99999999999991,Infinity
14,0.5,6.628139245E7
14,0.5897472295375228,6.626907996E7
14,0.6956035894943672,6.627648794E7
14,0.8204605795213187,6.627610456E7
14,0.9677287074348961,6.626630226E7
14,1.1414306483073158,6.627077199E7
14,1.346311125096916,6.627149296E7
14,1.587966512242903,6.628437536E7
14,1.8729977023872295,6.627448752E7
14,2.2091904118260284,6.628535198E7
14,2.6057278497905183,6.629494308E7
14,3.073441560685449,6.629987333E7
14,3.6251072911194475,6.633014762E7
14,4.275793963427937,6.645314124E7
14,5.043275288009779,Infinity
14,5.948515257797639,Infinity
14,7.016240786295681,Infinity
14,8.275617130972096,Infinity
14,9.761044551408112,Infinity
14,11.513097963170532,Infinity
14,13.579635254347835,Infinity
14,16.01710453876342,Infinity
14,18.892086053897216,Infinity
14,22.28311082094071,Infinity
14,26.28280574425476,Infinity
14,31.000423744294267,Infinity
14,36.564828035373566,Infinity
14,43.128012064755005,Infinity
14,50.86925126130024,Infinity
14,59.99999999999991,Infinity
16,0.5,6.62786204E7
16,0.5897472295375228,6.627458516E7
16,0.6956035894943672,6.627688921E7
16,0.8204605795213187,6.628404999E7
16,0.9677287074348961,6.627797999E7
16,1.1414306483073158,6.626623499E7
16,1.346311125096916,6.626737073E7
16,1.587966512242903,6.627343565E7
16,1.8729977023872295,6.62793173E7
16,2.2091904118260284,6.629456834E7
16,2.6057278497905183,6.629808503E7
16,3.073441560685449,6.633716623E7
16,3.6251072911194475,6.64190709E7
16,4.275793963427937,Infinity
16,5.043275288009779,Infinity
16,5.948515257797639,Infinity
16,7.016240786295681,Infinity
16,8.275617130972096,Infinity
16,9.761044551408112,Infinity
16,11.513097963170532,Infinity
16,13.579635254347835,Infinity
16,16.01710453876342,Infinity
16,18.892086053897216,Infinity
16,22.28311082094071,Infinity
16,26.28280574425476,Infinity
16,31.000423744294267,Infinity
16,36.564828035373566,Infinity
16,43.128012064755005,Infinity
16,50.86925126130024,Infinity
16,59.99999999999991,Infinity
18,0.5,6.628041021E7
18,0.5897472295375228,6.626984969E7
18,0.6956035894943672,6.626973366E7
18,0.8204605795213187,6.627646198E7
18,0.9677287074348961,6.627043614E7
18,1.1414306483073158,6.628173879E7
18,1.346311125096916,6.62828169E7
18,1.587966512242903,6.628030423E7
18,1.8729977023872295,6.628267642E7
18,2.2091904118260284,6.629438948E7
18,2.6057278497905183,6.632041509E7
18,3.073441560685449,6.638822896E7
18,3.6251072911194475,Infinity
18,4.275793963427937,Infinity
18,5.043275288009779,Infinity
18,5.948515257797639,Infinity
18,7.016240786295681,Infinity
18,8.275617130972096,Infinity
18,9.761044551408112,Infinity
18,11.513097963170532,Infinity
18,13.579635254347835,Infinity
18,16.01710453876342,Infinity
18,18.892086053897216,Infinity
18,22.28311082094071,Infinity
18,26.28280574425476,Infinity
18,31.000423744294267,Infinity
18,36.564828035373566,Infinity
18,43.128012064755005,Infinity
18,50.86925126130024,Infinity
18,59.99999999999991,Infinity
20,0.5,6.627963999E7
20,0.5897472295375228,6.627310344E7
20,0.6956035894943672,6.627924834E7
20,0.8204605795213187,6.627800324E7
20,0.9677287074348961,6.6274814E7
20,1.1414306483073158,6.62746337E7
20,1.346311125096916,6.627781126E7
20,1.587966512242903,6.629242035E7
20,1.8729977023872295,6.62920248E7
20,2.2091904118260284,6.631288647E7
20,2.6057278497905183,6.63478054E7
20,3.073441560685449,Infinity
20,3.6251072911194475,Infinity
20,4.275793963427937,Infinity
20,5.043275288009779,Infinity
20,5.948515257797639,Infinity
20,7.016240786295681,Infinity
20,8.275617130972096,Infinity
20,9.761044551408112,Infinity
20,11.513097963170532,Infinity
20,13.579635254347835,Infinity
20,16.01710453876342,Infinity
20,18.892086053897216,Infinity
20,22.28311082094071,Infinity
20,26.28280574425476,Infinity
20,31.000423744294267,Infinity
20,36.564828035373566,Infinity
20,43.128012064755005,Infinity
20,50.86925126130024,Infinity
20,59.99999999999991,Infinity
23,0.5,6.627798599E7
23,0.5897472295375228,6.626840442E7
23,0.6956035894943672,6.627524073E7
23,0.8204605795213187,6.627650297E7
23,0.9677287074348961,6.627561271E7
23,1.1414306483073158,6.627323159E7
23,1.346311125096916,6.628367484E7
23,1.587966512242903,6.628997778E7
23,1.8729977023872295,6.631275281E7
23,2.2091904118260284,6.634061588E7
23,2.6057278497905183,6.654104527E7
23,3.073441560685449,Infinity
23,3.6251072911194475,Infinity
23,4.275793963427937,Infinity
23,5.043275288009779,Infinity
23,5.948515257797639,Infinity
23,7.016240786295681,Infinity
23,8.275617130972096,Infinity
23,9.761044551408112,Infinity
23,11.513097963170532,Infinity
23,13.579635254347835,Infinity
23,16.01710453876342,Infinity
23,18.892086053897216,Infinity
23,22.28311082094071,Infinity
23,26.28280574425476,Infinity
23,31.000423744294267,Infinity
23,36.564828035373566,Infinity
23,43.128012064755005,Infinity
23,50.86925126130024,Infinity
23,59.99999999999991,Infinity
26,0.5,6.627405991E7
26,0.5897472295375228,6.627418529E7
26,0.6956035894943672,6.627358122E7
26,0.8204605795213187,6.626926062E7
26,0.9677287074348961,6.627333389E7
26,1.1414306483073158,6.628455566E7
26,1.346311125096916,6.629701793E7
26,1.587966512242903,6.62979533E7
26,1.8729977023872295,6.633587889E7
26,2.2091904118260284,6.644317996E7
26,2.6057278497905183,Infinity
26,3.073441560685449,Infinity
26,3.6251072911194475,Infinity
26,4.275793963427937,Infinity
26,5.043275288009779,Infinity
26,5.948515257797639,Infinity
26,7.016240786295681,Infinity
26,8.275617130972096,Infinity
26,9.761044551408112,Infinity
26,11.513097963170532,Infinity
26,13.579635254347835,Infinity
26,16.01710453876342,Infinity
26,18.892086053897216,Infinity
26,22.28311082094071,Infinity
26,26.28280574425476,Infinity
26,31.000423744294267,Infinity
26,36.564828035373566,Infinity
26,43.128012064755005,Infinity
26,50.86925126130024,Infinity
26,59.99999999999991,Infinity
30,0.5,6.627593869E7
30,0.5897472295375228,6.62780902E7
30,0.6956035894943672,6.627555393E7
30,0.8204605795213187,6.627980891E7
30,0.9677287074348961,6.629240807E7
30,1.1414306483073158,6.629548695E7
30,1.346311125096916,6.630526591E7
30,1.587966512242903,6.632657595E7
30,1.8729977023872295,6.642607884E7
30,2.2091904118260284,Infinity
30,2.6057278497905183,Infinity
30,3.073441560685449,Infinity
30,3.6251072911194475,Infinity
30,4.275793963427937,Infinity
30,5.043275288009779,Infinity
30,5.948515257797639,Infinity
30,7.016240786295681,Infinity
30,8.275617130972096,Infinity
30,9.761044551408112,Infinity
30,11.513097963170532,Infinity
30,13.579635254347835,Infinity
30,16.01710453876342,Infinity
30,18.892086053897216,Infinity
30,22.28311082094071,Infinity
30,26.28280574425476,Infinity
30,31.000423744294267,Infinity
30,36.564828035373566,Infinity
30,43.128012064755005,Infinity
30,50.86925126130024,Infinity
30,59.99999999999991,Infinity
34,0.5,6.627536944E7
34,0.5897472295375228,6.627410079E7
34,0.6956035894943672,6.627841985E7
34,0.8204605795213187,6.628536726E7
34,0.9677287074348961,6.62902332E7
34,1.1414306483073158,6.630287896E7
34,1.346311125096916,6.632008149E7
34,1.587966512242903,6.638536161E7
34,1.8729977023872295,Infinity
34,2.2091904118260284,Infinity
34,2.6057278497905183,Infinity
34,3.073441560685449,Infinity
34,3.6251072911194475,Infinity
34,4.275793963427937,Infinity
34,5.043275288009779,Infinity
34,5.948515257797639,Infinity
34,7.016240786295681,Infinity
34,8.275617130972096,Infinity
34,9.761044551408112,Infinity
34,11.513097963170532,Infinity
34,13.579635254347835,Infinity
34,16.01710453876342,Infinity
34,18.892086053897216,Infinity
34,22.28311082094071,Infinity
34,26.28280574425476,Infinity
34,31.000423744294267,Infinity
34,36.564828035373566,Infinity
34,43.128012064755005,Infinity
34,50.86925126130024,Infinity
34,59.99999999999991,Infinity
39,0.5,6.627417582E7
39,0.5897472295375228,6.628246272E7
39,0.6956035894943672,6.628449694E7
39,0.8204605795213187,6.629334096E7
39,0.9677287074348961,6.630667157E7
39,1.1414306483073158,6.632518633E7
39,1.346311125096916,6.636808797E7
39,1.587966512242903,Infinity
39,1.8729977023872295,Infinity
39,2.2091904118260284,Infinity
39,2.6057278497905183,Infinity
39,3.073441560685449,Infinity
39,3.6251072911194475,Infinity
39,4.275793963427937,Infinity
39,5.043275288009779,Infinity
39,5.948515257797639,Infinity
39,7.016240786295681,Infinity
39,8.275617130972096,Infinity
39,9.761044551408112,Infinity
39,11.513097963170532,Infinity
39,13.579635254347835,Infinity
39,16.01710453876342,Infinity
39,18.892086053897216,Infinity
39,22.28311082094071,Infinity
39,26.28280574425476,Infinity
39,31.000423744294267,Infinity
39,36.564828035373566,Infinity
39,43.128012064755005,Infinity
39,50.86925126130024,Infinity
39,59.99999999999991,Infinity
44,0.5,6.627789635E7
44,0.5897472295375228,6.628224134E7
44,0.6956035894943672,6.629536758E7
44,0.8204605795213187,6.629489943E7
44,0.9677287074348961,6.631056199E7
44,1.1414306483073158,6.635997903E7
44,1.346311125096916,6.660077088E7
44,1.587966512242903,Infinity
44,1.8729977023872295,Infinity
44,2.2091904118260284,Infinity
44,2.6057278497905183,Infinity
44,3.073441560685449,Infinity
44,3.6251072911194475,Infinity
44,4.275793963427937,Infinity
44,5.043275288009779,Infinity
44,5.948515257797639,Infinity
44,7.016240786295681,Infinity
44,8.275617130972096,Infinity
44,9.761044551408112,Infinity
44,11.513097963170532,Infinity
44,13.579635254347835,Infinity
44,16.01710453876342,Infinity
44,18.892086053897216,Infinity
44,22.28311082094071,Infinity
44,26.28280574425476,Infinity
44,31.000423744294267,Infinity
44,36.564828035373566,Infinity
44,43.128012064755005,Infinity
44,50.86925126130024,Infinity
44,59.99999999999991,Infinity
50,0.5,6.628164802E7
50,0.5897472295375228,6.629517517E7
50,0.6956035894943672,6.629979992E7
50,0.8204605795213187,6.631282518E7
50,0.9677287074348961,6.634774196E7
50,1.1414306483073158,6.647948181E7
50,1.346311125096916,Infinity
50,1.587966512242903,Infinity
50,1.8729977023872295,Infinity
50,2.2091904118260284,Infinity
50,2.6057278497905183,Infinity
50,3.073441560685449,Infinity
50,3.6251072911194475,Infinity
50,4.275793963427937,Infinity
50,5.043275288009779,Infinity
50,5.948515257797639,Infinity
50,7.016240786295681,Infinity
50,8.275617130972096,Infinity
50,9.761044551408112,Infinity
50,11.513097963170532,Infinity
50,13.579635254347835,Infinity
50,16.01710453876342,Infinity
50,18.892086053897216,Infinity
50,22.28311082094071,Infinity
50,26.28280574425476,Infinity
50,31.000423744294267,Infinity
50,36.564828035373566,Infinity
50,43.128012064755005,Infinity
50,50.86925126130024,Infinity
50,59.99999999999991,Infinity
57,0.5,6.628516342E7
57,0.5897472295375228,6.62930076E7
57,0.6956035894943672,6.631048275E7
57,0.8204605795213187,6.633647775E7
57,0.9677287074348961,6.641871039E7
57,1.1414306483073158,Infinity
57,1.346311125096916,Infinity
57,1.587966512242903,Infinity
57,1.8729977023872295,Infinity
57,2.2091904118260284,Infinity
57,2.6057278497905183,Infinity
57,3.073441560685449,Infinity
57,3.6251072911194475,Infinity
57,4.275793963427937,Infinity
57,5.043275288009779,Infinity
57,5.948515257797639,Infinity
57,7.016240786295681,Infinity
57,8.275617130972096,Infinity
57,9.761044551408112,Infinity
57,11.513097963170532,Infinity
57,13.579635254347835,Infinity
57,16.01710453876342,Infinity
57,18.892086053897216,Infinity
57,22.28311082094071,Infinity
57,26.28280574425476,Infinity
57,31.000423744294267,Infinity
57,36.564828035373566,Infinity
57,43.128012064755005,Infinity
57,50.86925126130024,Infinity
57,59.99999999999991,Infinity
65,0.5,6.62912174E7
65,0.5897472295375228,6.630940278E7
65,0.6956035894943672,6.633130961E7
65,0.8204605795213187,6.640529846E7
65,0.9677287074348961,Infinity
65,1.1414306483073158,Infinity
65,1.346311125096916,Infinity
65,1.587966512242903,Infinity
65,1.8729977023872295,Infinity
65,2.2091904118260284,Infinity
65,2.6057278497905183,Infinity
65,3.073441560685449,Infinity
65,3.6251072911194475,Infinity
65,4.275793963427937,Infinity
65,5.043275288009779,Infinity
65,5.948515257797639,Infinity
65,7.016240786295681,Infinity
65,8.275617130972096,Infinity
65,9.761044551408112,Infinity
65,11.513097963170532,Infinity
65,13.579635254347835,Infinity
65,16.01710453876342,Infinity
65,18.892086053897216,Infinity
65,22.28311082094071,Infinity
65,26.28280574425476,Infinity
65,31.000423744294267,Infinity
65,36.564828035373566,Infinity
65,43.128012064755005,Infinity
65,50.86925126130024,Infinity
65,59.99999999999991,Infinity
73,0.5,6.63007968E7
73,0.5897472295375228,6.633069654E7
73,0.6956035894943672,6.637195157E7
73,0.8204605795213187,6.681235742E7
73,0.9677287074348961,Infinity
73,1.1414306483073158,Infinity
73,1.346311125096916,Infinity
73,1.587966512242903,Infinity
73,1.8729977023872295,Infinity
73,2.2091904118260284,Infinity
73,2.6057278497905183,Infinity
73,3.073441560685449,Infinity
73,3.6251072911194475,Infinity
73,4.275793963427937,Infinity
73,5.043275288009779,Infinity
73,5.948515257797639,Infinity
73,7.016240786295681,Infinity
73,8.275617130972096,Infinity
73,9.761044551408112,Infinity
73,11.513097963170532,Infinity
73,13.579635254347835,Infinity
73,16.01710453876342,Infinity
73,18.892086053897216,Infinity
73,22.28311082094071,Infinity
73,26.28280574425476,Infinity
73,31.000423744294267,Infinity
73,36.564828035373566,Infinity
73,43.128012064755005,Infinity
73,50.86925126130024,Infinity
73,59.99999999999991,Infinity
83,0.5,6.631171754E7
83,0.5897472295375228,6.635794021E7
83,0.6956035894943672,6.654075083E7
83,0.8204605795213187,Infinity
83,0.9677287074348961,Infinity
83,1.1414306483073158,Infinity
83,1.346311125096916,Infinity
83,1.587966512242903,Infinity
83,1.8729977023872295,Infinity
83,2.2091904118260284,Infinity
83,2.6057278497905183,Infinity
83,3.073441560685449,Infinity
83,3.6251072911194475,Infinity
83,4.275793963427937,Infinity
83,5.043275288009779,Infinity
83,5.948515257797639,Infinity
83,7.016240786295681,Infinity
83,8.275617130972096,Infinity
83,9.761044551408112,Infinity
83,11.513097963170532,Infinity
83,13.579635254347835,Infinity
83,16.01710453876342,Infinity
83,18.892086053897216,Infinity
83,22.28311082094071,Infinity
83,26.28280574425476,Infinity
83,31.000423744294267,Infinity
83,36.564828035373566,Infinity
83,43.128012064755005,Infinity
83,50.86925126130024,Infinity
83,59.99999999999991,Infinity
94,0.5,6.634885508E7
94,0.5897472295375228,6.644056695E7
94,0.6956035894943672,Infinity
94,0.8204605795213187,Infinity
94,0.9677287074348961,Infinity
94,1.1414306483073158,Infinity
94,1.346311125096916,Infinity
94,1.587966512242903,Infinity
94,1.8729977023872295,Infinity
94,2.2091904118260284,Infinity
94,2.6057278497905183,Infinity
94,3.073441560685449,Infinity
94,3.6251072911194475,Infinity
94,4.275793963427937,Infinity
94,5.043275288009779,Infinity
94,5.948515257797639,Infinity
94,7.016240786295681,Infinity
94,8.275617130972096,Infinity
94,9.761044551408112,Infinity
94,11.513097963170532,Infinity
94,13.579635254347835,Infinity
94,16.01710453876342,Infinity
94,18.892086053897216,Infinity
94,22.28311082094071,Infinity
94,26.28280574425476,Infinity
94,31.000423744294267,Infinity
94,36.564828035373566,Infinity
94,43.128012064755005,Infinity
94,50.86925126130024,Infinity
94,59.99999999999991,Infinity
106,0.5,6.639915885E7
106,0.5897472295375228,Infinity
106,0.6956035894943672,Infinity
106,0.8204605795213187,Infinity
106,0.9677287074348961,Infinity
106,1.1414306483073158,Infinity
106,1.346311125096916,Infinity
106,1.587966512242903,Infinity
106,1.8729977023872295,Infinity
106,2.2091904118260284,Infinity
106,2.6057278497905183,Infinity
106,3.073441560685449,Infinity
106,3.6251072911194475,Infinity
106,4.275793963427937,Infinity
106,5.043275288009779,Infinity
106,5.948515257797639,Infinity
106,7.016240786295681,Infinity
106,8.275617130972096,Infinity
106,9.761044551408112,Infinity
106,11.513097963170532,Infinity
106,13.579635254347835,Infinity
106,16.01710453876342,Infinity
106,18.892086053897216,Infinity
106,22.28311082094071,Infinity
106,26.28280574425476,Infinity
106,31.000423744294267,Infinity
106,36.564828035373566,Infinity
106,43.128012064755005,Infinity
106,50.86925126130024,Infinity
106,59.99999999999991,Infinity
120,0.5,6.699464127E7
120,0.5897472295375228,Infinity
120,0.6956035894943672,Infinity
120,0.8204605795213187,Infinity
120,0.9677287074348961,Infinity
120,1.1414306483073158,Infinity
120,1.346311125096916,Infinity
120,1.587966512242903,Infinity
120,1.8729977023872295,Infinity
120,2.2091904118260284,Infinity
120,2.6057278497905183,Infinity
120,3.073441560685449,Infinity
120,3.6251072911194475,Infinity
120,4.275793963427937,Infinity
120,5.043275288009779,Infinity
120,5.948515257797639,Infinity
120,7.016240786295681,Infinity
120,8.275617130972096,Infinity
120,9.761044551408112,Infinity
120,11.513097963170532,Infinity
120,13.579635254347835,Infinity
120,16.01710453876342,Infinity
120,18.892086053897216,Infinity
120,22.28311082094071,Infinity
120,26.28280574425476,Infinity
120,31.000423744294267,Infinity
120,36.564828035373566,Infinity
120,43.128012064755005,Infinity
120,50.86925126130024,Infinity
120,59.99999999999991,Infinity


==> heatmap/151123fastvc/shipsec1.240s.luby.array-clusterout.csv <==
firstPhaseRestarts,firstPhaseTime,result
1,1.5,117380.94
1,1.7868800347819955,117382.94
1,2.128626839135004,117382.06
1,2.535733866900963,117382.99
1,3.0207014801905845,117384.11
1,3.598420777325985,117381.04
1,4.2866308291656745,117381.99
1,5.106463363411423,117383.56
1,6.08309162161706,117382.2
1,7.246503312278104,117382.64
1,8.63242139379423,117382.44
1,10.283400960263917,117382.64
1,12.250135910369062,117382.15
1,14.593015521069628,117385.54
1,17.383978721242066,117382.23
1,20.708723001374995,117382.1
1,24.66933578465844,117381.61
1,29.387429056626132,117382.6
1,35.00787350323835,117380.67
1,41.70324681540683,117384.59
1,49.67913274669087,117382.47
1,59.180433633564235,117383.51
1,70.49889020637123,117379.66
1,83.98203958936847,117382.6
1,100.04388654834244,117382.94
1,119.1776156501521,117384.48
1,141.97073466545274,117382.71
1,169.12311419801978,117382.57
1,201.4684774537313,117383.65
1,239.9999999999994,117383.72
2,1.5,117379.48
2,1.7868800347819955,117380.66
2,2.128626839135004,117378.51
2,2.535733866900963,117379.59
2,3.0207014801905845,117376.4
2,3.598420777325985,117377.69
2,4.2866308291656745,117376.62
2,5.106463363411423,117376.37
2,6.08309162161706,117378.13
2,7.246503312278104,117376.45
2,8.63242139379423,117377.72
2,10.283400960263917,117377.85
2,12.250135910369062,117376.5
2,14.593015521069628,117374.18
2,17.383978721242066,117377.97
2,20.708723001374995,117375.42
2,24.66933578465844,117376.67
2,29.387429056626132,117376.04
2,35.00787350323835,117378.79
2,41.70324681540683,117376.42
2,49.67913274669087,117376.91
2,59.180433633564235,117377.65
2,70.49889020637123,117378.35
2,83.98203958936847,117378.85
2,100.04388654834244,117379.01
2,119.1776156501521,117382.66
2,141.97073466545274,Infinity
2,169.12311419801978,Infinity
2,201.4684774537313,Infinity
2,239.9999999999994,Infinity
3,1.5,117382.18
3,1.7868800347819955,117382.35
3,2.128626839135004,117385.75
3,2.535733866900963,117381.47
3,3.0207014801905845,117382.44
3,3.598420777325985,117383.16
3,4.2866308291656745,117380.48
3,5.106463363411423,117378.74
3,6.08309162161706,117379.47
3,7.246503312278104,117380.92
3,8.63242139379423,117378.69
3,10.283400960263917,117376.46
3,12.250135910369062,117376.34
3,14.593015521069628,117376.49
3,17.383978721242066,117375.87
3,20.708723001374995,117378.67
3,24.66933578465844,117377.14
3,29.387429056626132,117376.4
3,35.00787350323835,117375.42
3,41.70324681540683,117377.97
3,49.67913274669087,117378.69
3,59.180433633564235,117380.26
3,70.49889020637123,Infinity
3,83.98203958936847,Infinity
3,100.04388654834244,Infinity
3,119.1776156501521,Infinity
3,141.97073466545274,Infinity
3,169.12311419801978,Infinity
3,201.4684774537313,Infinity
3,239.9999999999994,Infinity
4,1.5,117384.72
4,1.7868800347819955,117384.86
4,2.128626839135004,117382.25
4,2.535733866900963,117383.02
4,3.0207014801905845,117381.7
4,3.598420777325985,117382.15
4,4.2866308291656745,117381.67
4,5.106463363411423,117380.74
4,6.08309162161706,117378.77
4,7.246503312278104,117376.21
4,8.63242139379423,117379.04
4,10.283400960263917,117377.13
4,12.250135910369062,117376.72
4,14.593015521069628,117375.31
4,17.383978721242066,117375.33
4,20.708723001374995,117375.68
4,24.66933578465844,117374.64
4,29.387429056626132,117376.21
4,35.00787350323835,117378.49
4,41.70324681540683,117381.11
4,49.67913274669087,Infinity
4,59.180433633564235,Infinity
4,70.49889020637123,Infinity
4,83.98203958936847,Infinity
4,100.04388654834244,Infinity
4,119.1776156501521,Infinity
4,141.97073466545274,Infinity
4,169.12311419801978,Infinity
4,201.4684774537313,Infinity
4,239.9999999999994,Infinity
5,1.5,117381.44
5,1.7868800347819955,117385.22
5,2.128626839135004,117381.37
5,2.535733866900963,117382.03
5,3.0207014801905845,117378.33
5,3.598420777325985,117380.64
5,4.2866308291656745,117382.77
5,5.106463363411423,117377.68
5,6.08309162161706,117379.66
5,7.246503312278104,117378.06
5,8.63242139379423,117377.65
5,10.283400960263917,117376.16
5,12.250135910369062,117376.42
5,14.593015521069628,117376.27
5,17.383978721242066,117374.69
5,20.708723001374995,117374.45
5,24.66933578465844,117376.03
5,29.387429056626132,117376.86
5,35.00787350323835,117383.65
5,41.70324681540683,Infinity
5,49.67913274669087,Infinity
5,59.180433633564235,Infinity
5,70.49889020637123,Infinity
5,83.98203958936847,Infinity
5,100.04388654834244,Infinity
5,119.1776156501521,Infinity
5,141.97073466545274,Infinity
5,169.12311419801978,Infinity
5,201.4684774537313,Infinity
5,239.9999999999994,Infinity
6,1.5,117381.65
6,1.7868800347819955,117378.65
6,2.128626839135004,117377.97
6,2.535733866900963,117380.82
6,3.0207014801905845,117377.83
6,3.598420777325985,117377.39
6,4.2866308291656745,117376.6
6,5.106463363411423,117377.41
6,6.08309162161706,117377.0
6,7.246503312278104,117374.67
6,8.63242139379423,117376.87
6,10.283400960263917,117374.42
6,12.250135910369062,117374.82
6,14.593015521069628,117373.87
6,17.383978721242066,117374.21
6,20.708723001374995,117376.67
6,24.66933578465844,117380.86
6,29.387429056626132,117388.44
6,35.00787350323835,Infinity
6,41.70324681540683,Infinity
6,49.67913274669087,Infinity
6,59.180433633564235,Infinity
6,70.49889020637123,Infinity
6,83.98203958936847,Infinity
6,100.04388654834244,Infinity
6,119.1776156501521,Infinity
6,141.97073466545274,Infinity
6,169.12311419801978,Infinity
6,201.4684774537313,Infinity
6,239.9999999999994,Infinity
7,1.5,117381.9
7,1.7868800347819955,117383.75
7,2.128626839135004,117381.52
7,2.535733866900963,117382.76
7,3.0207014801905845,117379.86
7,3.598420777325985,117381.56
7,4.2866308291656745,117380.45
7,5.106463363411423,117377.58
7,6.08309162161706,117376.31
7,7.246503312278104,117379.18
7,8.63242139379423,117376.71
7,10.283400960263917,117378.85
7,12.250135910369062,117377.34
7,14.593015521069628,117377.83
7,17.383978721242066,117381.05
7,20.708723001374995,Infinity
7,24.66933578465844,Infinity
7,29.387429056626132,Infinity
7,35.00787350323835,Infinity
7,41.70324681540683,Infinity
7,49.67913274669087,Infinity
7,59.180433633564235,Infinity
7,70.49889020637123,Infinity
7,83.98203958936847,Infinity
7,100.04388654834244,Infinity
7,119.1776156501521,Infinity
7,141.97073466545274,Infinity
7,169.12311419801978,Infinity
7,201.4684774537313,Infinity
7,239.9999999999994,Infinity
8,1.5,117382.29
8,1.7868800347819955,117382.14
8,2.128626839135004,117383.32
8,2.535733866900963,117380.4
8,3.0207014801905845,117377.95
8,3.598420777325985,117379.57
8,4.2866308291656745,117381.01
8,5.106463363411423,117374.05
8,6.08309162161706,117377.61
8,7.246503312278104,117378.31
8,8.63242139379423,117378.52
8,10.283400960263917,117379.23
8,12.250135910369062,117379.51
8,14.593015521069628,117380.29
8,17.383978721242066,117386.85
8,20.708723001374995,Infinity
8,24.66933578465844,Infinity
8,29.387429056626132,Infinity
8,35.00787350323835,Infinity
8,41.70324681540683,Infinity
8,49.67913274669087,Infinity
8,59.180433633564235,Infinity
8,70.49889020637123,Infinity
8,83.98203958936847,Infinity
8,100.04388654834244,Infinity
8,119.1776156501521,Infinity
8,141.97073466545274,Infinity
8,169.12311419801978,Infinity
8,201.4684774537313,Infinity
8,239.9999999999994,Infinity
9,1.5,117382.51
9,1.7868800347819955,117384.47
9,2.128626839135004,117380.28
9,2.535733866900963,117381.94
9,3.0207014801905845,117381.08
9,3.598420777325985,117380.05
9,4.2866308291656745,117382.15
9,5.106463363411423,117380.73
9,6.08309162161706,117379.48
9,7.246503312278104,117376.8
9,8.63242139379423,117378.07
9,10.283400960263917,117379.42
9,12.250135910369062,117387.01
9,14.593015521069628,117382.82
9,17.383978721242066,Infinity
9,20.708723001374995,Infinity
9,24.66933578465844,Infinity
9,29.387429056626132,Infinity
9,35.00787350323835,Infinity
9,41.70324681540683,Infinity
9,49.67913274669087,Infinity
9,59.180433633564235,Infinity
9,70.49889020637123,Infinity
9,83.98203958936847,Infinity
9,100.04388654834244,Infinity
9,119.1776156501521,Infinity
9,141.97073466545274,Infinity
9,169.12311419801978,Infinity
9,201.4684774537313,Infinity
9,239.9999999999994,Infinity
10,1.5,117380.66
10,1.7868800347819955,117385.02
10,2.128626839135004,117381.84
10,2.535733866900963,117379.24
10,3.0207014801905845,117380.43
10,3.598420777325985,117378.88
10,4.2866308291656745,117378.42
10,5.106463363411423,117377.71
10,6.08309162161706,117375.17
10,7.246503312278104,117378.55
10,8.63242139379423,117378.77
10,10.283400960263917,117378.63
10,12.250135910369062,117384.55
10,14.593015521069628,117390.9
10,17.383978721242066,Infinity
10,20.708723001374995,Infinity
10,24.66933578465844,Infinity
10,29.387429056626132,Infinity
10,35.00787350323835,Infinity
10,41.70324681540683,Infinity
10,49.67913274669087,Infinity
10,59.180433633564235,Infinity
10,70.49889020637123,Infinity
10,83.98203958936847,Infinity
10,100.04388654834244,Infinity
10,119.1776156501521,Infinity
10,141.97073466545274,Infinity
10,169.12311419801978,Infinity
10,201.4684774537313,Infinity
10,239.9999999999994,Infinity
11,1.5,117384.15
11,1.7868800347819955,117384.43
11,2.128626839135004,117380.59
11,2.535733866900963,117380.53
11,3.0207014801905845,117382.65
11,3.598420777325985,117378.21
11,4.2866308291656745,117378.42
11,5.106463363411423,117379.7
11,6.08309162161706,117376.09
11,7.246503312278104,117376.8
11,8.63242139379423,117378.33
11,10.283400960263917,117378.59
11,12.250135910369062,117384.1
11,14.593015521069628,Infinity
11,17.383978721242066,Infinity
11,20.708723001374995,Infinity
11,24.66933578465844,Infinity
11,29.387429056626132,Infinity
11,35.00787350323835,Infinity
11,41.70324681540683,Infinity
11,49.67913274669087,Infinity
11,59.180433633564235,Infinity
11,70.49889020637123,Infinity
11,83.98203958936847,Infinity
11,100.04388654834244,Infinity
11,119.1776156501521,Infinity
11,141.97073466545274,Infinity
11,169.12311419801978,Infinity
11,201.4684774537313,Infinity
11,239.9999999999994,Infinity
12,1.5,117380.1
12,1.7868800347819955,117383.84
12,2.128626839135004,117382.56
12,2.535733866900963,117381.7
12,3.0207014801905845,117381.02
12,3.598420777325985,117380.38
12,4.2866308291656745,117379.59
12,5.106463363411423,117380.07
12,6.08309162161706,117378.48
12,7.246503312278104,117377.88
12,8.63242139379423,117380.39
12,10.283400960263917,117381.02
12,12.250135910369062,117388.67
12,14.593015521069628,Infinity
12,17.383978721242066,Infinity
12,20.708723001374995,Infinity
12,24.66933578465844,Infinity
12,29.387429056626132,Infinity
12,35.00787350323835,Infinity
12,41.70324681540683,Infinity
12,49.67913274669087,Infinity
12,59.180433633564235,Infinity
12,70.49889020637123,Infinity
12,83.98203958936847,Infinity
12,100.04388654834244,Infinity
12,119.1776156501521,Infinity
12,141.97073466545274,Infinity
12,169.12311419801978,Infinity
12,201.4684774537313,Infinity
12,239.9999999999994,Infinity
13,1.5,117382.31
13,1.7868800347819955,117387.04
13,2.128626839135004,117382.4
13,2.535733866900963,117380.65
13,3.0207014801905845,117379.6
13,3.598420777325985,117375.96
13,4.2866308291656745,117381.15
13,5.106463363411423,117374.84
13,6.08309162161706,117378.95
13,7.246503312278104,117379.49
13,8.63242139379423,117381.19
13,10.283400960263917,117385.36
13,12.250135910369062,Infinity
13,14.593015521069628,Infinity
13,17.383978721242066,Infinity
13,20.708723001374995,Infinity
13,24.66933578465844,Infinity
13,29.387429056626132,Infinity
13,35.00787350323835,Infinity
13,41.70324681540683,Infinity
13,49.67913274669087,Infinity
13,59.180433633564235,Infinity
13,70.49889020637123,Infinity
13,83.98203958936847,Infinity
13,100.04388654834244,Infinity
13,119.1776156501521,Infinity
13,141.97073466545274,Infinity
13,169.12311419801978,Infinity
13,201.4684774537313,Infinity
13,239.9999999999994,Infinity
14,1.5,117379.03
14,1.7868800347819955,117379.16
14,2.128626839135004,117380.14
14,2.535733866900963,117377.48
14,3.0207014801905845,117375.71
14,3.598420777325985,117378.79
14,4.2866308291656745,117378.83
14,5.106463363411423,117376.81
14,6.08309162161706,117378.23
14,7.246503312278104,117380.84
14,8.63242139379423,117385.33
14,10.283400960263917,Infinity
14,12.250135910369062,Infinity
14,14.593015521069628,Infinity
14,17.383978721242066,Infinity
14,20.708723001374995,Infinity
14,24.66933578465844,Infinity
14,29.387429056626132,Infinity
14,35.00787350323835,Infinity
14,41.70324681540683,Infinity
14,49.67913274669087,Infinity
14,59.180433633564235,Infinity
14,70.49889020637123,Infinity
14,83.98203958936847,Infinity
14,100.04388654834244,Infinity
14,119.1776156501521,Infinity
14,141.97073466545274,Infinity
14,169.12311419801978,Infinity
14,201.4684774537313,Infinity
14,239.9999999999994,Infinity
15,1.5,117381.15
15,1.7868800347819955,117380.14
15,2.128626839135004,117380.97
15,2.535733866900963,117378.88
15,3.0207014801905845,117378.26
15,3.598420777325985,117377.83
15,4.2866308291656745,117381.27
15,5.106463363411423,117381.22
15,6.08309162161706,117383.83
15,7.246503312278104,117392.73
15,8.63242139379423,Infinity
15,10.283400960263917,Infinity
15,12.250135910369062,Infinity
15,14.593015521069628,Infinity
15,17.383978721242066,Infinity
15,20.708723001374995,Infinity
15,24.66933578465844,Infinity
15,29.387429056626132,Infinity
15,35.00787350323835,Infinity
15,41.70324681540683,Infinity
15,49.67913274669087,Infinity
15,59.180433633564235,Infinity
15,70.49889020637123,Infinity
15,83.98203958936847,Infinity
15,100.04388654834244,Infinity
15,119.1776156501521,Infinity
15,141.97073466545274,Infinity
15,169.12311419801978,Infinity
15,201.4684774537313,Infinity
15,239.9999999999994,Infinity
16,1.5,117382.67
16,1.7868800347819955,117380.21
16,2.128626839135004,117381.13
16,2.535733866900963,117386.19
16,3.0207014801905845,117378.65
16,3.598420777325985,117380.78
16,4.2866308291656745,117381.01
16,5.106463363411423,117380.78
16,6.08309162161706,117384.09
16,7.246503312278104,117394.27
16,8.63242139379423,Infinity
16,10.283400960263917,Infinity
16,12.250135910369062,Infinity
16,14.593015521069628,Infinity
16,17.383978721242066,Infinity
16,20.708723001374995,Infinity
16,24.66933578465844,Infinity
16,29.387429056626132,Infinity
16,35.00787350323835,Infinity
16,41.70324681540683,Infinity
16,49.67913274669087,Infinity
16,59.180433633564235,Infinity
16,70.49889020637123,Infinity
16,83.98203958936847,Infinity
16,100.04388654834244,Infinity
16,119.1776156501521,Infinity
16,141.97073466545274,Infinity
16,169.12311419801978,Infinity
16,201.4684774537313,Infinity
16,239.9999999999994,Infinity
17,1.5,117381.65
17,1.7868800347819955,117381.78
17,2.128626839135004,117381.59
17,2.535733866900963,117376.98
17,3.0207014801905845,117378.31
17,3.598420777325985,117379.81
17,4.2866308291656745,117381.87
17,5.106463363411423,117381.66
17,6.08309162161706,117383.98
17,7.246503312278104,Infinity
17,8.63242139379423,Infinity
17,10.283400960263917,Infinity
17,12.250135910369062,Infinity
17,14.593015521069628,Infinity
17,17.383978721242066,Infinity
17,20.708723001374995,Infinity
17,24.66933578465844,Infinity
17,29.387429056626132,Infinity
17,35.00787350323835,Infinity
17,41.70324681540683,Infinity
17,49.67913274669087,Infinity
17,59.180433633564235,Infinity
17,70.49889020637123,Infinity
17,83.98203958936847,Infinity
17,100.04388654834244,Infinity
17,119.1776156501521,Infinity
17,141.97073466545274,Infinity
17,169.12311419801978,Infinity
17,201.4684774537313,Infinity
17,239.9999999999994,Infinity
18,1.5,117378.63
18,1.7868800347819955,117381.6
18,2.128626839135004,117380.31
18,2.535733866900963,117379.96
18,3.0207014801905845,117380.75
18,3.598420777325985,117380.03
18,4.2866308291656745,117379.11
18,5.106463363411423,117383.33
18,6.08309162161706,117389.87
18,7.246503312278104,Infinity
18,8.63242139379423,Infinity
18,10.283400960263917,Infinity
18,12.250135910369062,Infinity
18,14.593015521069628,Infinity
18,17.383978721242066,Infinity
18,20.708723001374995,Infinity
18,24.66933578465844,Infinity
18,29.387429056626132,Infinity
18,35.00787350323835,Infinity
18,41.70324681540683,Infinity
18,49.67913274669087,Infinity
18,59.180433633564235,Infinity
18,70.49889020637123,Infinity
18,83.98203958936847,Infinity
18,100.04388654834244,Infinity
18,119.1776156501521,Infinity
18,141.97073466545274,Infinity
18,169.12311419801978,Infinity
18,201.4684774537313,Infinity
18,239.9999999999994,Infinity
19,1.5,117381.53
19,1.7868800347819955,117381.19
19,2.128626839135004,117382.11
19,2.535733866900963,117381.11
19,3.0207014801905845,117380.11
19,3.598420777325985,117382.15
19,4.2866308291656745,117383.26
19,5.106463363411423,117381.73
19,6.08309162161706,117388.18
19,7.246503312278104,Infinity
19,8.63242139379423,Infinity
19,10.283400960263917,Infinity
19,12.250135910369062,Infinity
19,14.593015521069628,Infinity
19,17.383978721242066,Infinity
19,20.708723001374995,Infinity
19,24.66933578465844,Infinity
19,29.387429056626132,Infinity
19,35.00787350323835,Infinity
19,41.70324681540683,Infinity
19,49.67913274669087,Infinity
19,59.180433633564235,Infinity
19,70.49889020637123,Infinity
19,83.98203958936847,Infinity
19,100.04388654834244,Infinity
19,119.1776156501521,Infinity
19,141.97073466545274,Infinity
19,169.12311419801978,Infinity
19,201.4684774537313,Infinity
19,239.9999999999994,Infinity
20,1.5,117381.97
20,1.7868800347819955,117382.04
20,2.128626839135004,117382.67
20,2.535733866900963,117379.54
20,3.0207014801905845,117381.12
20,3.598420777325985,117383.74
20,4.2866308291656745,117382.19
20,5.106463363411423,117383.14
20,6.08309162161706,117392.73
20,7.246503312278104,Infinity
20,8.63242139379423,Infinity
20,10.283400960263917,Infinity
20,12.250135910369062,Infinity
20,14.593015521069628,Infinity
20,17.383978721242066,Infinity
20,20.708723001374995,Infinity
20,24.66933578465844,Infinity
20,29.387429056626132,Infinity
20,35.00787350323835,Infinity
20,41.70324681540683,Infinity
20,49.67913274669087,Infinity
20,59.180433633564235,Infinity
20,70.49889020637123,Infinity
20,83.98203958936847,Infinity
20,100.04388654834244,Infinity
20,119.1776156501521,Infinity
20,141.97073466545274,Infinity
20,169.12311419801978,Infinity
20,201.4684774537313,Infinity
20,239.9999999999994,Infinity
21,1.5,117381.52
21,1.7868800347819955,117380.14
21,2.128626839135004,117384.8
21,2.535733866900963,117379.6
21,3.0207014801905845,117381.01
21,3.598420777325985,117384.08
21,4.2866308291656745,117379.78
21,5.106463363411423,117389.06
21,6.08309162161706,Infinity
21,7.246503312278104,Infinity
21,8.63242139379423,Infinity
21,10.283400960263917,Infinity
21,12.250135910369062,Infinity
21,14.593015521069628,Infinity
21,17.383978721242066,Infinity
21,20.708723001374995,Infinity
21,24.66933578465844,Infinity
21,29.387429056626132,Infinity
21,35.00787350323835,Infinity
21,41.70324681540683,Infinity
21,49.67913274669087,Infinity
21,59.180433633564235,Infinity
21,70.49889020637123,Infinity
21,83.98203958936847,Infinity
21,100.04388654834244,Infinity
21,119.1776156501521,Infinity
21,141.97073466545274,Infinity
21,169.12311419801978,Infinity
21,201.4684774537313,Infinity
21,239.9999999999994,Infinity
22,1.5,117382.01
22,1.7868800347819955,117378.64
22,2.128626839135004,117382.94
22,2.535733866900963,117383.36
22,3.0207014801905845,117379.03
22,3.598420777325985,117378.2
22,4.2866308291656745,117384.9
22,5.106463363411423,117391.34
22,6.08309162161706,Infinity
22,7.246503312278104,Infinity
22,8.63242139379423,Infinity
22,10.283400960263917,Infinity
22,12.250135910369062,Infinity
22,14.593015521069628,Infinity
22,17.383978721242066,Infinity
22,20.708723001374995,Infinity
22,24.66933578465844,Infinity
22,29.387429056626132,Infinity
22,35.00787350323835,Infinity
22,41.70324681540683,Infinity
22,49.67913274669087,Infinity
22,59.180433633564235,Infinity
22,70.49889020637123,Infinity
22,83.98203958936847,Infinity
22,100.04388654834244,Infinity
22,119.1776156501521,Infinity
22,141.97073466545274,Infinity
22,169.12311419801978,Infinity
22,201.4684774537313,Infinity
22,239.9999999999994,Infinity
23,1.5,117381.03
23,1.7868800347819955,117378.72
23,2.128626839135004,117382.49
23,2.535733866900963,117379.19
23,3.0207014801905845,117378.77
23,3.598420777325985,117380.77
23,4.2866308291656745,117385.48
23,5.106463363411423,117393.78
23,6.08309162161706,Infinity
23,7.246503312278104,Infinity
23,8.63242139379423,Infinity
23,10.283400960263917,Infinity
23,12.250135910369062,Infinity
23,14.593015521069628,Infinity
23,17.383978721242066,Infinity
23,20.708723001374995,Infinity
23,24.66933578465844,Infinity
23,29.387429056626132,Infinity
23,35.00787350323835,Infinity
23,41.70324681540683,Infinity
23,49.67913274669087,Infinity
23,59.180433633564235,Infinity
23,70.49889020637123,Infinity
23,83.98203958936847,Infinity
23,100.04388654834244,Infinity
23,119.1776156501521,Infinity
23,141.97073466545274,Infinity
23,169.12311419801978,Infinity
23,201.4684774537313,Infinity
23,239.9999999999994,Infinity
27,1.5,117382.35
27,1.7868800347819955,117381.93
27,2.128626839135004,117384.51
27,2.535733866900963,117381.95
27,3.0207014801905845,117382.11
27,3.598420777325985,117384.66
27,4.2866308291656745,117388.73
27,5.106463363411423,Infinity
27,6.08309162161706,Infinity
27,7.246503312278104,Infinity
27,8.63242139379423,Infinity
27,10.283400960263917,Infinity
27,12.250135910369062,Infinity
27,14.593015521069628,Infinity
27,17.383978721242066,Infinity
27,20.708723001374995,Infinity
27,24.66933578465844,Infinity
27,29.387429056626132,Infinity
27,35.00787350323835,Infinity
27,41.70324681540683,Infinity
27,49.67913274669087,Infinity
27,59.180433633564235,Infinity
27,70.49889020637123,Infinity
27,83.98203958936847,Infinity
27,100.04388654834244,Infinity
27,119.1776156501521,Infinity
27,141.97073466545274,Infinity
27,169.12311419801978,Infinity
27,201.4684774537313,Infinity
27,239.9999999999994,Infinity
31,1.5,117380.43
31,1.7868800347819955,117382.07
31,2.128626839135004,117386.04
31,2.535733866900963,117387.36
31,3.0207014801905845,Infinity
31,3.598420777325985,Infinity
31,4.2866308291656745,Infinity
31,5.106463363411423,Infinity
31,6.08309162161706,Infinity
31,7.246503312278104,Infinity
31,8.63242139379423,Infinity
31,10.283400960263917,Infinity
31,12.250135910369062,Infinity
31,14.593015521069628,Infinity
31,17.383978721242066,Infinity
31,20.708723001374995,Infinity
31,24.66933578465844,Infinity
31,29.387429056626132,Infinity
31,35.00787350323835,Infinity
31,41.70324681540683,Infinity
31,49.67913274669087,Infinity
31,59.180433633564235,Infinity
31,70.49889020637123,Infinity
31,83.98203958936847,Infinity
31,100.04388654834244,Infinity
31,119.1776156501521,Infinity
31,141.97073466545274,Infinity
31,169.12311419801978,Infinity
31,201.4684774537313,Infinity
31,239.9999999999994,Infinity
36,1.5,117384.12
36,1.7868800347819955,117382.59
36,2.128626839135004,117384.7
36,2.535733866900963,117392.02
36,3.0207014801905845,Infinity
36,3.598420777325985,Infinity
36,4.2866308291656745,Infinity
36,5.106463363411423,Infinity
36,6.08309162161706,Infinity
36,7.246503312278104,Infinity
36,8.63242139379423,Infinity
36,10.283400960263917,Infinity
36,12.250135910369062,Infinity
36,14.593015521069628,Infinity
36,17.383978721242066,Infinity
36,20.708723001374995,Infinity
36,24.66933578465844,Infinity
36,29.387429056626132,Infinity
36,35.00787350323835,Infinity
36,41.70324681540683,Infinity
36,49.67913274669087,Infinity
36,59.180433633564235,Infinity
36,70.49889020637123,Infinity
36,83.98203958936847,Infinity
36,100.04388654834244,Infinity
36,119.1776156501521,Infinity
36,141.97073466545274,Infinity
36,169.12311419801978,Infinity
36,201.4684774537313,Infinity
36,239.9999999999994,Infinity
41,1.5,117384.34
41,1.7868800347819955,117388.45
41,2.128626839135004,117389.3
41,2.535733866900963,Infinity
41,3.0207014801905845,Infinity
41,3.598420777325985,Infinity
41,4.2866308291656745,Infinity
41,5.106463363411423,Infinity
41,6.08309162161706,Infinity
41,7.246503312278104,Infinity
41,8.63242139379423,Infinity
41,10.283400960263917,Infinity
41,12.250135910369062,Infinity
41,14.593015521069628,Infinity
41,17.383978721242066,Infinity
41,20.708723001374995,Infinity
41,24.66933578465844,Infinity
41,29.387429056626132,Infinity
41,35.00787350323835,Infinity
41,41.70324681540683,Infinity
41,49.67913274669087,Infinity
41,59.180433633564235,Infinity
41,70.49889020637123,Infinity
41,83.98203958936847,Infinity
41,100.04388654834244,Infinity
41,119.1776156501521,Infinity
41,141.97073466545274,Infinity
41,169.12311419801978,Infinity
41,201.4684774537313,Infinity
41,239.9999999999994,Infinity
47,1.5,117384.94
47,1.7868800347819955,117391.35
47,2.128626839135004,Infinity
47,2.535733866900963,Infinity
47,3.0207014801905845,Infinity
47,3.598420777325985,Infinity
47,4.2866308291656745,Infinity
47,5.106463363411423,Infinity
47,6.08309162161706,Infinity
47,7.246503312278104,Infinity
47,8.63242139379423,Infinity
47,10.283400960263917,Infinity
47,12.250135910369062,Infinity
47,14.593015521069628,Infinity
47,17.383978721242066,Infinity
47,20.708723001374995,Infinity
47,24.66933578465844,Infinity
47,29.387429056626132,Infinity
47,35.00787350323835,Infinity
47,41.70324681540683,Infinity
47,49.67913274669087,Infinity
47,59.180433633564235,Infinity
47,70.49889020637123,Infinity
47,83.98203958936847,Infinity
47,100.04388654834244,Infinity
47,119.1776156501521,Infinity
47,141.97073466545274,Infinity
47,169.12311419801978,Infinity
47,201.4684774537313,Infinity
47,239.9999999999994,Infinity
54,1.5,117385.68
54,1.7868800347819955,117397.23
54,2.128626839135004,Infinity
54,2.535733866900963,Infinity
54,3.0207014801905845,Infinity
54,3.598420777325985,Infinity
54,4.2866308291656745,Infinity
54,5.106463363411423,Infinity
54,6.08309162161706,Infinity
54,7.246503312278104,Infinity
54,8.63242139379423,Infinity
54,10.283400960263917,Infinity
54,12.250135910369062,Infinity
54,14.593015521069628,Infinity
54,17.383978721242066,Infinity
54,20.708723001374995,Infinity
54,24.66933578465844,Infinity
54,29.387429056626132,Infinity
54,35.00787350323835,Infinity
54,41.70324681540683,Infinity
54,49.67913274669087,Infinity
54,59.180433633564235,Infinity
54,70.49889020637123,Infinity
54,83.98203958936847,Infinity
54,100.04388654834244,Infinity
54,119.1776156501521,Infinity
54,141.97073466545274,Infinity
54,169.12311419801978,Infinity
54,201.4684774537313,Infinity
54,239.9999999999994,Infinity
62,1.5,117409.57
62,1.7868800347819955,Infinity
62,2.128626839135004,Infinity
62,2.535733866900963,Infinity
62,3.0207014801905845,Infinity
62,3.598420777325985,Infinity
62,4.2866308291656745,Infinity
62,5.106463363411423,Infinity
62,6.08309162161706,Infinity
62,7.246503312278104,Infinity
62,8.63242139379423,Infinity
62,10.283400960263917,Infinity
62,12.250135910369062,Infinity
62,14.593015521069628,Infinity
62,17.383978721242066,Infinity
62,20.708723001374995,Infinity
62,24.66933578465844,Infinity
62,29.387429056626132,Infinity
62,35.00787350323835,Infinity
62,41.70324681540683,Infinity
62,49.67913274669087,Infinity
62,59.180433633564235,Infinity
62,70.49889020637123,Infinity
62,83.98203958936847,Infinity
62,100.04388654834244,Infinity
62,119.1776156501521,Infinity
62,141.97073466545274,Infinity
62,169.12311419801978,Infinity
62,201.4684774537313,Infinity
62,239.9999999999994,Infinity


==> heatmap/151123fastvc/shipsec1.240s.noluby.array-clusterout.csv <==
firstPhaseRestarts,firstPhaseTime,result
1,1.5,117385.17
1,1.7868800347819955,117383.24
1,2.128626839135004,117382.36
1,2.535733866900963,117381.47
1,3.0207014801905845,117381.29
1,3.598420777325985,117382.18
1,4.2866308291656745,117383.09
1,5.106463363411423,117382.46
1,6.08309162161706,117381.12
1,7.246503312278104,117381.33
1,8.63242139379423,117379.9
1,10.283400960263917,117382.46
1,12.250135910369062,117381.31
1,14.593015521069628,117384.95
1,17.383978721242066,117386.22
1,20.708723001374995,117381.0
1,24.66933578465844,117381.92
1,29.387429056626132,117383.14
1,35.00787350323835,117381.73
1,41.70324681540683,117381.08
1,49.67913274669087,117383.46
1,59.180433633564235,117380.66
1,70.49889020637123,117383.23
1,83.98203958936847,117383.23
1,100.04388654834244,117382.43
1,119.1776156501521,117385.25
1,141.97073466545274,117382.04
1,169.12311419801978,117379.29
1,201.4684774537313,117384.09
1,239.9999999999994,117382.14
2,1.5,117379.1
2,1.7868800347819955,117380.21
2,2.128626839135004,117376.8
2,2.535733866900963,117377.13
2,3.0207014801905845,117378.22
2,3.598420777325985,117379.31
2,4.2866308291656745,117379.78
2,5.106463363411423,117375.47
2,6.08309162161706,117377.23
2,7.246503312278104,117374.92
2,8.63242139379423,117377.35
2,10.283400960263917,117377.1
2,12.250135910369062,117376.48
2,14.593015521069628,117376.59
2,17.383978721242066,117377.93
2,20.708723001374995,117378.28
2,24.66933578465844,117376.78
2,29.387429056626132,117375.78
2,35.00787350323835,117377.18
2,41.70324681540683,117376.98
2,49.67913274669087,117378.29
2,59.180433633564235,117376.18
2,70.49889020637123,117380.54
2,83.98203958936847,117378.26
2,100.04388654834244,117380.29
2,119.1776156501521,117379.77
2,141.97073466545274,Infinity
2,169.12311419801978,Infinity
2,201.4684774537313,Infinity
2,239.9999999999994,Infinity
3,1.5,117381.78
3,1.7868800347819955,117378.69
3,2.128626839135004,117376.74
3,2.535733866900963,117380.43
3,3.0207014801905845,117376.55
3,3.598420777325985,117374.07
3,4.2866308291656745,117374.54
3,5.106463363411423,117374.35
3,6.08309162161706,117374.26
3,7.246503312278104,117377.14
3,8.63242139379423,117375.61
3,10.283400960263917,117373.68
3,12.250135910369062,117373.72
3,14.593015521069628,117376.15
3,17.383978721242066,117374.85
3,20.708723001374995,117374.01
3,24.66933578465844,117374.5
3,29.387429056626132,117373.36
3,35.00787350323835,117375.53
3,41.70324681540683,117377.01
3,49.67913274669087,117377.58
3,59.180433633564235,117375.55
3,70.49889020637123,117379.68
3,83.98203958936847,Infinity
3,100.04388654834244,Infinity
3,119.1776156501521,Infinity
3,141.97073466545274,Infinity
3,169.12311419801978,Infinity
3,201.4684774537313,Infinity
3,239.9999999999994,Infinity
4,1.5,117378.42
4,1.7868800347819955,117375.8
4,2.128626839135004,117374.73
4,2.535733866900963,117377.38
4,3.0207014801905845,117374.37
4,3.598420777325985,117377.9
4,4.2866308291656745,117373.27
4,5.106463363411423,117373.71
4,6.08309162161706,117372.55
4,7.246503312278104,117373.43
4,8.63242139379423,117372.48
4,10.283400960263917,117375.13
4,12.250135910369062,117372.74
4,14.593015521069628,117372.87
4,17.383978721242066,117370.93
4,20.708723001374995,117373.54
4,24.66933578465844,117371.9
4,29.387429056626132,117376.46
4,35.00787350323835,117372.8
4,41.70324681540683,117376.24
4,49.67913274669087,117377.7
4,59.180433633564235,117382.16
4,70.49889020637123,Infinity
4,83.98203958936847,Infinity
4,100.04388654834244,Infinity
4,119.1776156501521,Infinity
4,141.97073466545274,Infinity
4,169.12311419801978,Infinity
4,201.4684774537313,Infinity
4,239.9999999999994,Infinity
5,1.5,117376.12
5,1.7868800347819955,117376.99
5,2.128626839135004,117375.58
5,2.535733866900963,117377.33
5,3.0207014801905845,117374.73
5,3.598420777325985,117374.07
5,4.2866308291656745,117369.65
5,5.106463363411423,117375.72
5,6.08309162161706,117374.27
5,7.246503312278104,117371.97
5,8.63242139379423,117375.39
5,10.283400960263917,117369.77
5,12.250135910369062,117373.51
5,14.593015521069628,117371.31
5,17.383978721242066,117373.19
5,20.708723001374995,117372.38
5,24.66933578465844,117374.12
5,29.387429056626132,117375.4
5,35.00787350323835,117375.19
5,41.70324681540683,117379.87
5,49.67913274669087,Infinity
5,59.180433633564235,Infinity
5,70.49889020637123,Infinity
5,83.98203958936847,Infinity
5,100.04388654834244,Infinity
5,119.1776156501521,Infinity
5,141.97073466545274,Infinity
5,169.12311419801978,Infinity
5,201.4684774537313,Infinity
5,239.9999999999994,Infinity
6,1.5,117376.41
6,1.7868800347819955,117376.14
6,2.128626839135004,117372.63
6,2.535733866900963,117374.79
6,3.0207014801905845,117372.55
6,3.598420777325985,117373.13
6,4.2866308291656745,117374.15
6,5.106463363411423,117373.39
6,6.08309162161706,117372.73
6,7.246503312278104,117372.05
6,8.63242139379423,117374.64
6,10.283400960263917,117370.44
6,12.250135910369062,117370.67
6,14.593015521069628,117374.61
6,17.383978721242066,117374.8
6,20.708723001374995,117374.92
6,24.66933578465844,117374.96
6,29.387429056626132,117376.86
6,35.00787350323835,117379.57
6,41.70324681540683,Infinity
6,49.67913274669087,Infinity
6,59.180433633564235,Infinity
6,70.49889020637123,Infinity
6,83.98203958936847,Infinity
6,100.04388654834244,Infinity
6,119.1776156501521,Infinity
6,141.97073466545274,Infinity
6,169.12311419801978,Infinity
6,201.4684774537313,Infinity
6,239.9999999999994,Infinity
7,1.5,117376.58
7,1.7868800347819955,117376.99
7,2.128626839135004,117373.43
7,2.535733866900963,117378.27
7,3.0207014801905845,117373.75
7,3.598420777325985,117372.18
7,4.2866308291656745,117372.92
7,5.106463363411423,117371.63
7,6.08309162161706,117371.62
7,7.246503312278104,117368.81
7,8.63242139379423,117374.16
7,10.283400960263917,117374.33
7,12.250135910369062,117372.8
7,14.593015521069628,117371.94
7,17.383978721242066,117371.86
7,20.708723001374995,117372.93
7,24.66933578465844,117374.99
7,29.387429056626132,117383.23
7,35.00787350323835,Infinity
7,41.70324681540683,Infinity
7,49.67913274669087,Infinity
7,59.180433633564235,Infinity
7,70.49889020637123,Infinity
7,83.98203958936847,Infinity
7,100.04388654834244,Infinity
7,119.1776156501521,Infinity
7,141.97073466545274,Infinity
7,169.12311419801978,Infinity
7,201.4684774537313,Infinity
7,239.9999999999994,Infinity
8,1.5,117374.26
8,1.7868800347819955,117375.35
8,2.128626839135004,117375.33
8,2.535733866900963,117375.18
8,3.0207014801905845,117370.0
8,3.598420777325985,117371.91
8,4.2866308291656745,117373.83
8,5.106463363411423,117368.31
8,6.08309162161706,117373.99
8,7.246503312278104,117373.37
8,8.63242139379423,117369.09
8,10.283400960263917,117370.9
8,12.250135910369062,117373.55
8,14.593015521069628,117372.81
8,17.383978721242066,117373.69
8,20.708723001374995,117375.37
8,24.66933578465844,117378.05
8,29.387429056626132,117392.11
8,35.00787350323835,Infinity
8,41.70324681540683,Infinity
8,49.67913274669087,Infinity
8,59.180433633564235,Infinity
8,70.49889020637123,Infinity
8,83.98203958936847,Infinity
8,100.04388654834244,Infinity
8,119.1776156501521,Infinity
8,141.97073466545274,Infinity
8,169.12311419801978,Infinity
8,201.4684774537313,Infinity
8,239.9999999999994,Infinity
9,1.5,117373.41
9,1.7868800347819955,117374.17
9,2.128626839135004,117374.37
9,2.535733866900963,117372.84
9,3.0207014801905845,117370.9
9,3.598420777325985,117372.47
9,4.2866308291656745,117373.91
9,5.106463363411423,117370.76
9,6.08309162161706,117370.54
9,7.246503312278104,117371.69
9,8.63242139379423,117370.1
9,10.283400960263917,117370.38
9,12.250135910369062,117371.94
9,14.593015521069628,117371.81
9,17.383978721242066,117372.42
9,20.708723001374995,117379.71
9,24.66933578465844,117385.63
9,29.387429056626132,Infinity
9,35.00787350323835,Infinity
9,41.70324681540683,Infinity
9,49.67913274669087,Infinity
9,59.180433633564235,Infinity
9,70.49889020637123,Infinity
9,83.98203958936847,Infinity
9,100.04388654834244,Infinity
9,119.1776156501521,Infinity
9,141.97073466545274,Infinity
9,169.12311419801978,Infinity
9,201.4684774537313,Infinity
9,239.9999999999994,Infinity
10,1.5,117374.19
10,1.7868800347819955,117373.35
10,2.128626839135004,117372.33
10,2.535733866900963,117372.72
10,3.0207014801905845,117372.0
10,3.598420777325985,117370.51
10,4.2866308291656745,117372.02
10,5.106463363411423,117371.13
10,6.08309162161706,117370.31
10,7.246503312278104,117372.78
10,8.63242139379423,117369.96
10,10.283400960263917,117369.94
10,12.250135910369062,117373.22
10,14.593015521069628,117373.65
10,17.383978721242066,117373.84
10,20.708723001374995,117381.97
10,24.66933578465844,Infinity
10,29.387429056626132,Infinity
10,35.00787350323835,Infinity
10,41.70324681540683,Infinity
10,49.67913274669087,Infinity
10,59.180433633564235,Infinity
10,70.49889020637123,Infinity
10,83.98203958936847,Infinity
10,100.04388654834244,Infinity
10,119.1776156501521,Infinity
10,141.97073466545274,Infinity
10,169.12311419801978,Infinity
10,201.4684774537313,Infinity
10,239.9999999999994,Infinity
11,1.5,117374.5
11,1.7868800347819955,117374.89
11,2.128626839135004,117369.43
11,2.535733866900963,117371.77
11,3.0207014801905845,117373.3
11,3.598420777325985,117372.2
11,4.2866308291656745,117372.4
11,5.106463363411423,117370.47
11,6.08309162161706,117368.24
11,7.246503312278104,117371.25
11,8.63242139379423,117369.78
11,10.283400960263917,117370.8
11,12.250135910369062,117374.55
11,14.593015521069628,117375.12
11,17.383978721242066,117379.46
11,20.708723001374995,117387.24
11,24.66933578465844,Infinity
11,29.387429056626132,Infinity
11,35.00787350323835,Infinity
11,41.70324681540683,Infinity
11,49.67913274669087,Infinity
11,59.180433633564235,Infinity
11,70.49889020637123,Infinity
11,83.98203958936847,Infinity
11,100.04388654834244,Infinity
11,119.1776156501521,Infinity
11,141.97073466545274,Infinity
11,169.12311419801978,Infinity
11,201.4684774537313,Infinity
11,239.9999999999994,Infinity
13,1.5,117375.65
13,1.7868800347819955,117370.53
13,2.128626839135004,117372.17
13,2.535733866900963,117371.8
13,3.0207014801905845,117372.1
13,3.598420777325985,117371.19
13,4.2866308291656745,117372.71
13,5.106463363411423,117366.9
13,6.08309162161706,117369.5
13,7.246503312278104,117370.48
13,8.63242139379423,117372.3
13,10.283400960263917,117371.85
13,12.250135910369062,117374.53
13,14.593015521069628,117380.22
13,17.383978721242066,117391.27
13,20.708723001374995,Infinity
13,24.66933578465844,Infinity
13,29.387429056626132,Infinity
13,35.00787350323835,Infinity
13,41.70324681540683,Infinity
13,49.67913274669087,Infinity
13,59.180433633564235,Infinity
13,70.49889020637123,Infinity
13,83.98203958936847,Infinity
13,100.04388654834244,Infinity
13,119.1776156501521,Infinity
13,141.97073466545274,Infinity
13,169.12311419801978,Infinity
13,201.4684774537313,Infinity
13,239.9999999999994,Infinity
15,1.5,117373.55
15,1.7868800347819955,117371.37
15,2.128626839135004,117372.67
15,2.535733866900963,117368.71
15,3.0207014801905845,117368.11
15,3.598420777325985,117371.33
15,4.2866308291656745,117369.17
15,5.106463363411423,117370.18
15,6.08309162161706,117373.21
15,7.246503312278104,117370.92
15,8.63242139379423,117372.56
15,10.283400960263917,117372.85
15,12.250135910369062,117379.22
15,14.593015521069628,117388.17
15,17.383978721242066,Infinity
15,20.708723001374995,Infinity
15,24.66933578465844,Infinity
15,29.387429056626132,Infinity
15,35.00787350323835,Infinity
15,41.70324681540683,Infinity
15,49.67913274669087,Infinity
15,59.180433633564235,Infinity
15,70.49889020637123,Infinity
15,83.98203958936847,Infinity
15,100.04388654834244,Infinity
15,119.1776156501521,Infinity
15,141.97073466545274,Infinity
15,169.12311419801978,Infinity
15,201.4684774537313,Infinity
15,239.9999999999994,Infinity
17,1.5,117374.92
17,1.7868800347819955,117372.3
17,2.128626839135004,117372.35
17,2.535733866900963,117368.2
17,3.0207014801905845,117369.86
17,3.598420777325985,117371.12
17,4.2866308291656745,117371.62
17,5.106463363411423,117369.19
17,6.08309162161706,117370.87
17,7.246503312278104,117374.79
17,8.63242139379423,117373.39
17,10.283400960263917,117375.26
17,12.250135910369062,117384.35
17,14.593015521069628,Infinity
17,17.383978721242066,Infinity
17,20.708723001374995,Infinity
17,24.66933578465844,Infinity
17,29.387429056626132,Infinity
17,35.00787350323835,Infinity
17,41.70324681540683,Infinity
17,49.67913274669087,Infinity
17,59.180433633564235,Infinity
17,70.49889020637123,Infinity
17,83.98203958936847,Infinity
17,100.04388654834244,Infinity
17,119.1776156501521,Infinity
17,141.97073466545274,Infinity
17,169.12311419801978,Infinity
17,201.4684774537313,Infinity
17,239.9999999999994,Infinity
20,1.5,117374.52
20,1.7868800347819955,117372.6
20,2.128626839135004,117369.34
20,2.535733866900963,117369.56
20,3.0207014801905845,117368.64
20,3.598420777325985,117372.17
20,4.2866308291656745,117373.33
20,5.106463363411423,117372.46
20,6.08309162161706,117368.47
20,7.246503312278104,117369.41
20,8.63242139379423,117377.14
20,10.283400960263917,117381.24
20,12.250135910369062,Infinity
20,14.593015521069628,Infinity
20,17.383978721242066,Infinity
20,20.708723001374995,Infinity
20,24.66933578465844,Infinity
20,29.387429056626132,Infinity
20,35.00787350323835,Infinity
20,41.70324681540683,Infinity
20,49.67913274669087,Infinity
20,59.180433633564235,Infinity
20,70.49889020637123,Infinity
20,83.98203958936847,Infinity
20,100.04388654834244,Infinity
20,119.1776156501521,Infinity
20,141.97073466545274,Infinity
20,169.12311419801978,Infinity
20,201.4684774537313,Infinity
20,239.9999999999994,Infinity
23,1.5,117375.72
23,1.7868800347819955,117376.19
23,2.128626839135004,117371.07
23,2.535733866900963,117373.48
23,3.0207014801905845,117369.52
23,3.598420777325985,117369.09
23,4.2866308291656745,117372.36
23,5.106463363411423,117369.33
23,6.08309162161706,117371.96
23,7.246503312278104,117376.8
23,8.63242139379423,117378.88
23,10.283400960263917,117404.74
23,12.250135910369062,Infinity
23,14.593015521069628,Infinity
23,17.383978721242066,Infinity
23,20.708723001374995,Infinity
23,24.66933578465844,Infinity
23,29.387429056626132,Infinity
23,35.00787350323835,Infinity
23,41.70324681540683,Infinity
23,49.67913274669087,Infinity
23,59.180433633564235,Infinity
23,70.49889020637123,Infinity
23,83.98203958936847,Infinity
23,100.04388654834244,Infinity
23,119.1776156501521,Infinity
23,141.97073466545274,Infinity
23,169.12311419801978,Infinity
23,201.4684774537313,Infinity
23,239.9999999999994,Infinity
26,1.5,117373.29
26,1.7868800347819955,117373.25
26,2.128626839135004,117371.23
26,2.535733866900963,117370.23
26,3.0207014801905845,117368.08
26,3.598420777325985,117371.3
26,4.2866308291656745,117369.05
26,5.106463363411423,117371.96
26,6.08309162161706,117372.74
26,7.246503312278104,117381.72
26,8.63242139379423,117392.84
26,10.283400960263917,Infinity
26,12.250135910369062,Infinity
26,14.593015521069628,Infinity
26,17.383978721242066,Infinity
26,20.708723001374995,Infinity
26,24.66933578465844,Infinity
26,29.387429056626132,Infinity
26,35.00787350323835,Infinity
26,41.70324681540683,Infinity
26,49.67913274669087,Infinity
26,59.180433633564235,Infinity
26,70.49889020637123,Infinity
26,83.98203958936847,Infinity
26,100.04388654834244,Infinity
26,119.1776156501521,Infinity
26,141.97073466545274,Infinity
26,169.12311419801978,Infinity
26,201.4684774537313,Infinity
26,239.9999999999994,Infinity
30,1.5,117372.07
30,1.7868800347819955,117375.85
30,2.128626839135004,117372.11
30,2.535733866900963,117370.8
30,3.0207014801905845,117366.22
30,3.598420777325985,117375.11
30,4.2866308291656745,117373.62
30,5.106463363411423,117372.4
30,6.08309162161706,117375.96
30,7.246503312278104,117390.05
30,8.63242139379423,Infinity
30,10.283400960263917,Infinity
30,12.250135910369062,Infinity
30,14.593015521069628,Infinity
30,17.383978721242066,Infinity
30,20.708723001374995,Infinity
30,24.66933578465844,Infinity
30,29.387429056626132,Infinity
30,35.00787350323835,Infinity
30,41.70324681540683,Infinity
30,49.67913274669087,Infinity
30,59.180433633564235,Infinity
30,70.49889020637123,Infinity
30,83.98203958936847,Infinity
30,100.04388654834244,Infinity
30,119.1776156501521,Infinity
30,141.97073466545274,Infinity
30,169.12311419801978,Infinity
30,201.4684774537313,Infinity
30,239.9999999999994,Infinity
34,1.5,117372.14
34,1.7868800347819955,117374.14
34,2.128626839135004,117374.55
34,2.535733866900963,117369.8
34,3.0207014801905845,117369.7
34,3.598420777325985,117371.47
34,4.2866308291656745,117376.88
34,5.106463363411423,117374.74
34,6.08309162161706,117381.91
34,7.246503312278104,Infinity
34,8.63242139379423,Infinity
34,10.283400960263917,Infinity
34,12.250135910369062,Infinity
34,14.593015521069628,Infinity
34,17.383978721242066,Infinity
34,20.708723001374995,Infinity
34,24.66933578465844,Infinity
34,29.387429056626132,Infinity
34,35.00787350323835,Infinity
34,41.70324681540683,Infinity
34,49.67913274669087,Infinity
34,59.180433633564235,Infinity
34,70.49889020637123,Infinity
34,83.98203958936847,Infinity
34,100.04388654834244,Infinity
34,119.1776156501521,Infinity
34,141.97073466545274,Infinity
34,169.12311419801978,Infinity
34,201.4684774537313,Infinity
34,239.9999999999994,Infinity
39,1.5,117375.04
39,1.7868800347819955,117375.35
39,2.128626839135004,117379.73
39,2.535733866900963,117372.15
39,3.0207014801905845,117367.72
39,3.598420777325985,117372.09
39,4.2866308291656745,117374.95
39,5.106463363411423,117380.45
39,6.08309162161706,117422.66
39,7.246503312278104,Infinity
39,8.63242139379423,Infinity
39,10.283400960263917,Infinity
39,12.250135910369062,Infinity
39,14.593015521069628,Infinity
39,17.383978721242066,Infinity
39,20.708723001374995,Infinity
39,24.66933578465844,Infinity
39,29.387429056626132,Infinity
39,35.00787350323835,Infinity
39,41.70324681540683,Infinity
39,49.67913274669087,Infinity
39,59.180433633564235,Infinity
39,70.49889020637123,Infinity
39,83.98203958936847,Infinity
39,100.04388654834244,Infinity
39,119.1776156501521,Infinity
39,141.97073466545274,Infinity
39,169.12311419801978,Infinity
39,201.4684774537313,Infinity
39,239.9999999999994,Infinity
45,1.5,117372.89
45,1.7868800347819955,117375.66
45,2.128626839135004,117369.02
45,2.535733866900963,117374.59
45,3.0207014801905845,117371.92
45,3.598420777325985,117375.84
45,4.2866308291656745,117384.6
45,5.106463363411423,117406.32
45,6.08309162161706,Infinity
45,7.246503312278104,Infinity
45,8.63242139379423,Infinity
45,10.283400960263917,Infinity
45,12.250135910369062,Infinity
45,14.593015521069628,Infinity
45,17.383978721242066,Infinity
45,20.708723001374995,Infinity
45,24.66933578465844,Infinity
45,29.387429056626132,Infinity
45,35.00787350323835,Infinity
45,41.70324681540683,Infinity
45,49.67913274669087,Infinity
45,59.180433633564235,Infinity
45,70.49889020637123,Infinity
45,83.98203958936847,Infinity
45,100.04388654834244,Infinity
45,119.1776156501521,Infinity
45,141.97073466545274,Infinity
45,169.12311419801978,Infinity
45,201.4684774537313,Infinity
45,239.9999999999994,Infinity
52,1.5,117372.59
52,1.7868800347819955,117371.39
52,2.128626839135004,117370.87
52,2.535733866900963,117373.18
52,3.0207014801905845,117375.18
52,3.598420777325985,117379.87
52,4.2866308291656745,117396.7
52,5.106463363411423,Infinity
52,6.08309162161706,Infinity
52,7.246503312278104,Infinity
52,8.63242139379423,Infinity
52,10.283400960263917,Infinity
52,12.250135910369062,Infinity
52,14.593015521069628,Infinity
52,17.383978721242066,Infinity
52,20.708723001374995,Infinity
52,24.66933578465844,Infinity
52,29.387429056626132,Infinity
52,35.00787350323835,Infinity
52,41.70324681540683,Infinity
52,49.67913274669087,Infinity
52,59.180433633564235,Infinity
52,70.49889020637123,Infinity
52,83.98203958936847,Infinity
52,100.04388654834244,Infinity
52,119.1776156501521,Infinity
52,141.97073466545274,Infinity
52,169.12311419801978,Infinity
52,201.4684774537313,Infinity
52,239.9999999999994,Infinity
60,1.5,117374.08
60,1.7868800347819955,117376.76
60,2.128626839135004,117373.41
60,2.535733866900963,117372.14
60,3.0207014801905845,117376.86
60,3.598420777325985,117393.93
60,4.2866308291656745,Infinity
60,5.106463363411423,Infinity
60,6.08309162161706,Infinity
60,7.246503312278104,Infinity
60,8.63242139379423,Infinity
60,10.283400960263917,Infinity
60,12.250135910369062,Infinity
60,14.593015521069628,Infinity
60,17.383978721242066,Infinity
60,20.708723001374995,Infinity
60,24.66933578465844,Infinity
60,29.387429056626132,Infinity
60,35.00787350323835,Infinity
60,41.70324681540683,Infinity
60,49.67913274669087,Infinity
60,59.180433633564235,Infinity
60,70.49889020637123,Infinity
60,83.98203958936847,Infinity
60,100.04388654834244,Infinity
60,119.1776156501521,Infinity
60,141.97073466545274,Infinity
60,169.12311419801978,Infinity
60,201.4684774537313,Infinity
60,239.9999999999994,Infinity
69,1.5,117376.26
69,1.7868800347819955,117377.25
69,2.128626839135004,117374.73
69,2.535733866900963,117381.59
69,3.0207014801905845,117387.21
69,3.598420777325985,Infinity
69,4.2866308291656745,Infinity
69,5.106463363411423,Infinity
69,6.08309162161706,Infinity
69,7.246503312278104,Infinity
69,8.63242139379423,Infinity
69,10.283400960263917,Infinity
69,12.250135910369062,Infinity
69,14.593015521069628,Infinity
69,17.383978721242066,Infinity
69,20.708723001374995,Infinity
69,24.66933578465844,Infinity
69,29.387429056626132,Infinity
69,35.00787350323835,Infinity
69,41.70324681540683,Infinity
69,49.67913274669087,Infinity
69,59.180433633564235,Infinity
69,70.49889020637123,Infinity
69,83.98203958936847,Infinity
69,100.04388654834244,Infinity
69,119.1776156501521,Infinity
69,141.97073466545274,Infinity
69,169.12311419801978,Infinity
69,201.4684774537313,Infinity
69,239.9999999999994,Infinity
79,1.5,117376.45
79,1.7868800347819955,117378.69
79,2.128626839135004,117378.05
79,2.535733866900963,117385.71
79,3.0207014801905845,117463.81
79,3.598420777325985,Infinity
79,4.2866308291656745,Infinity
79,5.106463363411423,Infinity
79,6.08309162161706,Infinity
79,7.246503312278104,Infinity
79,8.63242139379423,Infinity
79,10.283400960263917,Infinity
79,12.250135910369062,Infinity
79,14.593015521069628,Infinity
79,17.383978721242066,Infinity
79,20.708723001374995,Infinity
79,24.66933578465844,Infinity
79,29.387429056626132,Infinity
79,35.00787350323835,Infinity
79,41.70324681540683,Infinity
79,49.67913274669087,Infinity
79,59.180433633564235,Infinity
79,70.49889020637123,Infinity
79,83.98203958936847,Infinity
79,100.04388654834244,Infinity
79,119.1776156501521,Infinity
79,141.97073466545274,Infinity
79,169.12311419801978,Infinity
79,201.4684774537313,Infinity
79,239.9999999999994,Infinity
91,1.5,117374.22
91,1.7868800347819955,117382.33
91,2.128626839135004,117381.86
91,2.535733866900963,117421.0
91,3.0207014801905845,Infinity
91,3.598420777325985,Infinity
91,4.2866308291656745,Infinity
91,5.106463363411423,Infinity
91,6.08309162161706,Infinity
91,7.246503312278104,Infinity
91,8.63242139379423,Infinity
91,10.283400960263917,Infinity
91,12.250135910369062,Infinity
91,14.593015521069628,Infinity
91,17.383978721242066,Infinity
91,20.708723001374995,Infinity
91,24.66933578465844,Infinity
91,29.387429056626132,Infinity
91,35.00787350323835,Infinity
91,41.70324681540683,Infinity
91,49.67913274669087,Infinity
91,59.180433633564235,Infinity
91,70.49889020637123,Infinity
91,83.98203958936847,Infinity
91,100.04388654834244,Infinity
91,119.1776156501521,Infinity
91,141.97073466545274,Infinity
91,169.12311419801978,Infinity
91,201.4684774537313,Infinity
91,239.9999999999994,Infinity
105,1.5,117377.43
105,1.7868800347819955,117384.81
105,2.128626839135004,117403.98
105,2.535733866900963,Infinity
105,3.0207014801905845,Infinity
105,3.598420777325985,Infinity
105,4.2866308291656745,Infinity
105,5.106463363411423,Infinity
105,6.08309162161706,Infinity
105,7.246503312278104,Infinity
105,8.63242139379423,Infinity
105,10.283400960263917,Infinity
105,12.250135910369062,Infinity
105,14.593015521069628,Infinity
105,17.383978721242066,Infinity
105,20.708723001374995,Infinity
105,24.66933578465844,Infinity
105,29.387429056626132,Infinity
105,35.00787350323835,Infinity
105,41.70324681540683,Infinity
105,49.67913274669087,Infinity
105,59.180433633564235,Infinity
105,70.49889020637123,Infinity
105,83.98203958936847,Infinity
105,100.04388654834244,Infinity
105,119.1776156501521,Infinity
105,141.97073466545274,Infinity
105,169.12311419801978,Infinity
105,201.4684774537313,Infinity
105,239.9999999999994,Infinity
121,1.5,117382.82
121,1.7868800347819955,117401.12
121,2.128626839135004,Infinity
121,2.535733866900963,Infinity
121,3.0207014801905845,Infinity
121,3.598420777325985,Infinity
121,4.2866308291656745,Infinity
121,5.106463363411423,Infinity
121,6.08309162161706,Infinity
121,7.246503312278104,Infinity
121,8.63242139379423,Infinity
121,10.283400960263917,Infinity
121,12.250135910369062,Infinity
121,14.593015521069628,Infinity
121,17.383978721242066,Infinity
121,20.708723001374995,Infinity
121,24.66933578465844,Infinity
121,29.387429056626132,Infinity
121,35.00787350323835,Infinity
121,41.70324681540683,Infinity
121,49.67913274669087,Infinity
121,59.180433633564235,Infinity
121,70.49889020637123,Infinity
121,83.98203958936847,Infinity
121,100.04388654834244,Infinity
121,119.1776156501521,Infinity
121,141.97073466545274,Infinity
121,169.12311419801978,Infinity
121,201.4684774537313,Infinity
121,239.9999999999994,Infinity
139,1.5,117392.34
139,1.7868800347819955,Infinity
139,2.128626839135004,Infinity
139,2.535733866900963,Infinity
139,3.0207014801905845,Infinity
139,3.598420777325985,Infinity
139,4.2866308291656745,Infinity
139,5.106463363411423,Infinity
139,6.08309162161706,Infinity
139,7.246503312278104,Infinity
139,8.63242139379423,Infinity
139,10.283400960263917,Infinity
139,12.250135910369062,Infinity
139,14.593015521069628,Infinity
139,17.383978721242066,Infinity
139,20.708723001374995,Infinity
139,24.66933578465844,Infinity
139,29.387429056626132,Infinity
139,35.00787350323835,Infinity
139,41.70324681540683,Infinity
139,49.67913274669087,Infinity
139,59.180433633564235,Infinity
139,70.49889020637123,Infinity
139,83.98203958936847,Infinity
139,100.04388654834244,Infinity
139,119.1776156501521,Infinity
139,141.97073466545274,Infinity
139,169.12311419801978,Infinity
139,201.4684774537313,Infinity
139,239.9999999999994,Infinity
160,1.5,117611.14
160,1.7868800347819955,Infinity
160,2.128626839135004,Infinity
160,2.535733866900963,Infinity
160,3.0207014801905845,Infinity
160,3.598420777325985,Infinity
160,4.2866308291656745,Infinity
160,5.106463363411423,Infinity
160,6.08309162161706,Infinity
160,7.246503312278104,Infinity
160,8.63242139379423,Infinity
160,10.283400960263917,Infinity
160,12.250135910369062,Infinity
160,14.593015521069628,Infinity
160,17.383978721242066,Infinity
160,20.708723001374995,Infinity
160,24.66933578465844,Infinity
160,29.387429056626132,Infinity
160,35.00787350323835,Infinity
160,41.70324681540683,Infinity
160,49.67913274669087,Infinity
160,59.180433633564235,Infinity
160,70.49889020637123,Infinity
160,83.98203958936847,Infinity
160,100.04388654834244,Infinity
160,119.1776156501521,Infinity
160,141.97073466545274,Infinity
160,169.12311419801978,Infinity
160,201.4684774537313,Infinity
160,239.9999999999994,Infinity


==> heatmap/151123fastvc/shipsec1.600s.luby.array-clusterout.csv <==
firstPhaseRestarts,firstPhaseTime,result
1,1.5,117375.25
1,1.8442401205419374,117374.79
1,2.267481081477693,117376.31
1,2.787853055353989,117376.68
1,3.4276469699061662,117376.76
1,4.2142693739699695,117376.84
1,5.1814164388310475,117375.25
1,6.370517385151832,117375.7
1,7.832509166871281,117375.98
1,9.630018433371013,117377.58
1,11.840044237587492,117376.9
1,14.557256407966818,117376.14
1,17.898050875059077,117377.77
1,22.005535668856453,117377.61
1,27.05566116968115,117376.7
1,33.26475721127639,117374.14
1,40.8987998994151,117377.61
1,50.28480510434526,117372.94
1,61.824836684710355,117377.21
1,76.01322950659721,117375.17
1,93.4577650320192,117376.27
1,114.90570656548744,117378.65
1,141.27580941819403,117374.44
1,173.69767719404663,117376.4
1,213.5601500841354,117377.8
1,262.57079795608007,117374.27
1,322.8290667155425,117406.0
1,396.9162112759422,117369.0
1,488.00586755239516,117376.0
1,600.0000000000014,Infinity
2,1.5,117372.64
2,1.8442401205419374,117373.39
2,2.267481081477693,117372.02
2,2.787853055353989,117372.91
2,3.4276469699061662,117371.79
2,4.2142693739699695,117369.87
2,5.1814164388310475,117371.03
2,6.370517385151832,117369.31
2,7.832509166871281,117373.81
2,9.630018433371013,117371.1
2,11.840044237587492,117370.46
2,14.557256407966818,117369.96
2,17.898050875059077,117366.94
2,22.005535668856453,117368.74
2,27.05566116968115,117369.81
2,33.26475721127639,117369.83
2,40.8987998994151,117369.96
2,50.28480510434526,117371.22
2,61.824836684710355,117369.78
2,76.01322950659721,117369.09
2,93.4577650320192,117368.21
2,114.90570656548744,117373.74
2,141.27580941819403,117369.55
2,173.69767719404663,117370.82
2,213.5601500841354,117371.47
2,262.57079795608007,117371.08
2,322.8290667155425,Infinity
2,396.9162112759422,Infinity
2,488.00586755239516,Infinity
2,600.0000000000014,Infinity
3,1.5,117376.61
3,1.8442401205419374,117375.12
3,2.267481081477693,117376.01
3,2.787853055353989,117376.95
3,3.4276469699061662,117374.13
3,4.2142693739699695,117374.65
3,5.1814164388310475,117373.99
3,6.370517385151832,117373.82
3,7.832509166871281,117373.03
3,9.630018433371013,117370.76
3,11.840044237587492,117373.44
3,14.557256407966818,117372.59
3,17.898050875059077,117371.97
3,22.005535668856453,117369.13
3,27.05566116968115,117367.59
3,33.26475721127639,117369.11
3,40.8987998994151,117370.19
3,50.28480510434526,117368.69
3,61.824836684710355,117367.84
3,76.01322950659721,117368.18
3,93.4577650320192,117370.15
3,114.90570656548744,117369.06
3,141.27580941819403,117370.13
3,173.69767719404663,Infinity
3,213.5601500841354,Infinity
3,262.57079795608007,Infinity
3,322.8290667155425,Infinity
3,396.9162112759422,Infinity
3,488.00586755239516,Infinity
3,600.0000000000014,Infinity
4,1.5,117377.96
4,1.8442401205419374,117377.94
4,2.267481081477693,117375.88
4,2.787853055353989,117375.68
4,3.4276469699061662,117371.59
4,4.2142693739699695,117374.52
4,5.1814164388310475,117374.33
4,6.370517385151832,117371.04
4,7.832509166871281,117371.9
4,9.630018433371013,117372.03
4,11.840044237587492,117371.58
4,14.557256407966818,117368.33
4,17.898050875059077,117369.05
4,22.005535668856453,117367.88
4,27.05566116968115,117365.36
4,33.26475721127639,117366.52
4,40.8987998994151,117365.53
4,50.28480510434526,117365.47
4,61.824836684710355,117367.04
4,76.01322950659721,117364.53
4,93.4577650320192,117367.66
4,114.90570656548744,117371.13
4,141.27580941819403,Infinity
4,173.69767719404663,Infinity
4,213.5601500841354,Infinity
4,262.57079795608007,Infinity
4,322.8290667155425,Infinity
4,396.9162112759422,Infinity
4,488.00586755239516,Infinity
4,600.0000000000014,Infinity
5,1.5,117376.5
5,1.8442401205419374,117372.72
5,2.267481081477693,117373.99
5,2.787853055353989,117376.33
5,3.4276469699061662,117374.14
5,4.2142693739699695,117373.62
5,5.1814164388310475,117370.48
5,6.370517385151832,117369.64
5,7.832509166871281,117371.24
5,9.630018433371013,117368.92
5,11.840044237587492,117367.94
5,14.557256407966818,117368.34
5,17.898050875059077,117364.8
5,22.005535668856453,117366.72
5,27.05566116968115,117363.11
5,33.26475721127639,117364.41
5,40.8987998994151,117366.59
5,50.28480510434526,117367.08
5,61.824836684710355,117365.94
5,76.01322950659721,117366.43
5,93.4577650320192,117369.76
5,114.90570656548744,Infinity
5,141.27580941819403,Infinity
5,173.69767719404663,Infinity
5,213.5601500841354,Infinity
5,262.57079795608007,Infinity
5,322.8290667155425,Infinity
5,396.9162112759422,Infinity
5,488.00586755239516,Infinity
5,600.0000000000014,Infinity
6,1.5,117372.66
6,1.8442401205419374,117372.64
6,2.267481081477693,117372.88
6,2.787853055353989,117373.57
6,3.4276469699061662,117371.16
6,4.2142693739699695,117368.79
6,5.1814164388310475,117366.64
6,6.370517385151832,117370.67
6,7.832509166871281,117370.1
6,9.630018433371013,117370.67
6,11.840044237587492,117370.97
6,14.557256407966818,117366.79
6,17.898050875059077,117364.07
6,22.005535668856453,117366.22
6,27.05566116968115,117366.24
6,33.26475721127639,117364.94
6,40.8987998994151,117365.75
6,50.28480510434526,117365.37
6,61.824836684710355,117366.42
6,76.01322950659721,Infinity
6,93.4577650320192,Infinity
6,114.90570656548744,Infinity
6,141.27580941819403,Infinity
6,173.69767719404663,Infinity
6,213.5601500841354,Infinity
6,262.57079795608007,Infinity
6,322.8290667155425,Infinity
6,396.9162112759422,Infinity
6,488.00586755239516,Infinity
6,600.0000000000014,Infinity
7,1.5,117374.45
7,1.8442401205419374,117375.38
7,2.267481081477693,117372.77
7,2.787853055353989,117373.2
7,3.4276469699061662,117376.49
7,4.2142693739699695,117369.34
7,5.1814164388310475,117369.82
7,6.370517385151832,117368.12
7,7.832509166871281,117369.32
7,9.630018433371013,117368.23
7,11.840044237587492,117369.45
7,14.557256407966818,117368.22
7,17.898050875059077,117367.36
7,22.005535668856453,117365.05
7,27.05566116968115,117366.25
7,33.26475721127639,117364.61
7,40.8987998994151,117368.23
7,50.28480510434526,Infinity
7,61.824836684710355,Infinity
7,76.01322950659721,Infinity
7,93.4577650320192,Infinity
7,114.90570656548744,Infinity
7,141.27580941819403,Infinity
7,173.69767719404663,Infinity
7,213.5601500841354,Infinity
7,262.57079795608007,Infinity
7,322.8290667155425,Infinity
7,396.9162112759422,Infinity
7,488.00586755239516,Infinity
7,600.0000000000014,Infinity
8,1.5,117375.4
8,1.8442401205419374,117376.03
8,2.267481081477693,117374.7
8,2.787853055353989,117373.82
8,3.4276469699061662,117372.35
8,4.2142693739699695,117371.87
8,5.1814164388310475,117371.76
8,6.370517385151832,117371.94
8,7.832509166871281,117367.91
8,9.630018433371013,117367.77
8,11.840044237587492,117368.71
8,14.557256407966818,117365.29
8,17.898050875059077,117366.15
8,22.005535668856453,117364.72
8,27.05566116968115,117365.35
8,33.26475721127639,117366.13
8,40.8987998994151,117373.46
8,50.28480510434526,Infinity
8,61.824836684710355,Infinity
8,76.01322950659721,Infinity
8,93.4577650320192,Infinity
8,114.90570656548744,Infinity
8,141.27580941819403,Infinity
8,173.69767719404663,Infinity
8,213.5601500841354,Infinity
8,262.57079795608007,Infinity
8,322.8290667155425,Infinity
8,396.9162112759422,Infinity
8,488.00586755239516,Infinity
8,600.0000000000014,Infinity
9,1.5,117374.19
9,1.8442401205419374,117376.27
9,2.267481081477693,117376.19
9,2.787853055353989,117373.65
9,3.4276469699061662,117371.67
9,4.2142693739699695,117372.53
9,5.1814164388310475,117370.54
9,6.370517385151832,117366.89
9,7.832509166871281,117369.69
9,9.630018433371013,117370.33
9,11.840044237587492,117369.14
9,14.557256407966818,117368.3
9,17.898050875059077,117364.69
9,22.005535668856453,117367.25
9,27.05566116968115,117364.51
9,33.26475721127639,117365.34
9,40.8987998994151,117372.9
9,50.28480510434526,Infinity
9,61.824836684710355,Infinity
9,76.01322950659721,Infinity
9,93.4577650320192,Infinity
9,114.90570656548744,Infinity
9,141.27580941819403,Infinity
9,173.69767719404663,Infinity
9,213.5601500841354,Infinity
9,262.57079795608007,Infinity
9,322.8290667155425,Infinity
9,396.9162112759422,Infinity
9,488.00586755239516,Infinity
9,600.0000000000014,Infinity
10,1.5,117373.65
10,1.8442401205419374,117375.48
10,2.267481081477693,117374.67
10,2.787853055353989,117373.8
10,3.4276469699061662,117373.89
10,4.2142693739699695,117371.87
10,5.1814164388310475,117369.05
10,6.370517385151832,117370.35
10,7.832509166871281,117369.64
10,9.630018433371013,117365.83
10,11.840044237587492,117366.39
10,14.557256407966818,117366.94
10,17.898050875059077,117366.61
10,22.005535668856453,117363.73
10,27.05566116968115,117367.35
10,33.26475721127639,117369.32
10,40.8987998994151,Infinity
10,50.28480510434526,Infinity
10,61.824836684710355,Infinity
10,76.01322950659721,Infinity
10,93.4577650320192,Infinity
10,114.90570656548744,Infinity
10,141.27580941819403,Infinity
10,173.69767719404663,Infinity
10,213.5601500841354,Infinity
10,262.57079795608007,Infinity
10,322.8290667155425,Infinity
10,396.9162112759422,Infinity
10,488.00586755239516,Infinity
10,600.0000000000014,Infinity
11,1.5,117373.24
11,1.8442401205419374,117376.86
11,2.267481081477693,117372.24
11,2.787853055353989,117374.03
11,3.4276469699061662,117371.76
11,4.2142693739699695,117371.0
11,5.1814164388310475,117368.49
11,6.370517385151832,117368.86
11,7.832509166871281,117366.35
11,9.630018433371013,117367.5
11,11.840044237587492,117367.27
11,14.557256407966818,117365.49
11,17.898050875059077,117365.99
11,22.005535668856453,117364.36
11,27.05566116968115,117366.69
11,33.26475721127639,117370.81
11,40.8987998994151,Infinity
11,50.28480510434526,Infinity
11,61.824836684710355,Infinity
11,76.01322950659721,Infinity
11,93.4577650320192,Infinity
11,114.90570656548744,Infinity
11,141.27580941819403,Infinity
11,173.69767719404663,Infinity
11,213.5601500841354,Infinity
11,262.57079795608007,Infinity
11,322.8290667155425,Infinity
11,396.9162112759422,Infinity
11,488.00586755239516,Infinity
11,600.0000000000014,Infinity
12,1.5,117375.65
12,1.8442401205419374,117375.99
12,2.267481081477693,117372.41
12,2.787853055353989,117373.12
12,3.4276469699061662,117375.16
12,4.2142693739699695,117369.06
12,5.1814164388310475,117370.47
12,6.370517385151832,117369.35
12,7.832509166871281,117368.13
12,9.630018433371013,117367.19
12,11.840044237587492,117365.56
12,14.557256407966818,117362.85
12,17.898050875059077,117365.88
12,22.005535668856453,117365.17
12,27.05566116968115,117365.52
12,33.26475721127639,117376.11
12,40.8987998994151,Infinity
12,50.28480510434526,Infinity
12,61.824836684710355,Infinity
12,76.01322950659721,Infinity
12,93.4577650320192,Infinity
12,114.90570656548744,Infinity
12,141.27580941819403,Infinity
12,173.69767719404663,Infinity
12,213.5601500841354,Infinity
12,262.57079795608007,Infinity
12,322.8290667155425,Infinity
12,396.9162112759422,Infinity
12,488.00586755239516,Infinity
12,600.0000000000014,Infinity
13,1.5,117374.8
13,1.8442401205419374,117376.68
13,2.267481081477693,117374.08
13,2.787853055353989,117373.59
13,3.4276469699061662,117371.97
13,4.2142693739699695,117372.92
13,5.1814164388310475,117370.34
13,6.370517385151832,117367.13
13,7.832509166871281,117365.64
13,9.630018433371013,117366.7
13,11.840044237587492,117367.02
13,14.557256407966818,117363.78
13,17.898050875059077,117364.38
13,22.005535668856453,117366.43
13,27.05566116968115,117368.24
13,33.26475721127639,Infinity
13,40.8987998994151,Infinity
13,50.28480510434526,Infinity
13,61.824836684710355,Infinity
13,76.01322950659721,Infinity
13,93.4577650320192,Infinity
13,114.90570656548744,Infinity
13,141.27580941819403,Infinity
13,173.69767719404663,Infinity
13,213.5601500841354,Infinity
13,262.57079795608007,Infinity
13,322.8290667155425,Infinity
13,396.9162112759422,Infinity
13,488.00586755239516,Infinity
13,600.0000000000014,Infinity
14,1.5,117372.28
14,1.8442401205419374,117371.05
14,2.267481081477693,117369.21
14,2.787853055353989,117370.36
14,3.4276469699061662,117367.5
14,4.2142693739699695,117369.37
14,5.1814164388310475,117365.44
14,6.370517385151832,117367.91
14,7.832509166871281,117367.12
14,9.630018433371013,117363.43
14,11.840044237587492,117365.81
14,14.557256407966818,117365.63
14,17.898050875059077,117366.15
14,22.005535668856453,117368.65
14,27.05566116968115,Infinity
14,33.26475721127639,Infinity
14,40.8987998994151,Infinity
14,50.28480510434526,Infinity
14,61.824836684710355,Infinity
14,76.01322950659721,Infinity
14,93.4577650320192,Infinity
14,114.90570656548744,Infinity
14,141.27580941819403,Infinity
14,173.69767719404663,Infinity
14,213.5601500841354,Infinity
14,262.57079795608007,Infinity
14,322.8290667155425,Infinity
14,396.9162112759422,Infinity
14,488.00586755239516,Infinity
14,600.0000000000014,Infinity
15,1.5,117371.57
15,1.8442401205419374,117371.47
15,2.267481081477693,117369.94
15,2.787853055353989,117370.73
15,3.4276469699061662,117368.68
15,4.2142693739699695,117370.06
15,5.1814164388310475,117368.62
15,6.370517385151832,117367.43
15,7.832509166871281,117366.81
15,9.630018433371013,117366.56
15,11.840044237587492,117365.84
15,14.557256407966818,117368.11
15,17.898050875059077,117373.03
15,22.005535668856453,Infinity
15,27.05566116968115,Infinity
15,33.26475721127639,Infinity
15,40.8987998994151,Infinity
15,50.28480510434526,Infinity
15,61.824836684710355,Infinity
15,76.01322950659721,Infinity
15,93.4577650320192,Infinity
15,114.90570656548744,Infinity
15,141.27580941819403,Infinity
15,173.69767719404663,Infinity
15,213.5601500841354,Infinity
15,262.57079795608007,Infinity
15,322.8290667155425,Infinity
15,396.9162112759422,Infinity
15,488.00586755239516,Infinity
15,600.0000000000014,Infinity
16,1.5,117371.23
16,1.8442401205419374,117372.91
16,2.267481081477693,117369.77
16,2.787853055353989,117369.41
16,3.4276469699061662,117370.03
16,4.2142693739699695,117369.46
16,5.1814164388310475,117366.46
16,6.370517385151832,117366.62
16,7.832509166871281,117365.68
16,9.630018433371013,117365.9
16,11.840044237587492,117367.67
16,14.557256407966818,117368.57
16,17.898050875059077,117373.21
16,22.005535668856453,Infinity
16,27.05566116968115,Infinity
16,33.26475721127639,Infinity
16,40.8987998994151,Infinity
16,50.28480510434526,Infinity
16,61.824836684710355,Infinity
16,76.01322950659721,Infinity
16,93.4577650320192,Infinity
16,114.90570656548744,Infinity
16,141.27580941819403,Infinity
16,173.69767719404663,Infinity
16,213.5601500841354,Infinity
16,262.57079795608007,Infinity
16,322.8290667155425,Infinity
16,396.9162112759422,Infinity
16,488.00586755239516,Infinity
16,600.0000000000014,Infinity
17,1.5,117370.0
17,1.8442401205419374,117373.41
17,2.267481081477693,117370.32
17,2.787853055353989,117370.45
17,3.4276469699061662,117368.8
17,4.2142693739699695,117367.21
17,5.1814164388310475,117366.75
17,6.370517385151832,117369.63
17,7.832509166871281,117368.2
17,9.630018433371013,117369.38
17,11.840044237587492,117365.79
17,14.557256407966818,117371.12
17,17.898050875059077,Infinity
17,22.005535668856453,Infinity
17,27.05566116968115,Infinity
17,33.26475721127639,Infinity
17,40.8987998994151,Infinity
17,50.28480510434526,Infinity
17,61.824836684710355,Infinity
17,76.01322950659721,Infinity
17,93.4577650320192,Infinity
17,114.90570656548744,Infinity
17,141.27580941819403,Infinity
17,173.69767719404663,Infinity
17,213.5601500841354,Infinity
17,262.57079795608007,Infinity
17,322.8290667155425,Infinity
17,396.9162112759422,Infinity
17,488.00586755239516,Infinity
17,600.0000000000014,Infinity
18,1.5,117372.56
18,1.8442401205419374,117370.26
18,2.267481081477693,117370.15
18,2.787853055353989,117369.31
18,3.4276469699061662,117370.07
18,4.2142693739699695,117370.51
18,5.1814164388310475,117365.82
18,6.370517385151832,117369.79
18,7.832509166871281,117366.42
18,9.630018433371013,117366.58
18,11.840044237587492,117366.61
18,14.557256407966818,117367.74
18,17.898050875059077,Infinity
18,22.005535668856453,Infinity
18,27.05566116968115,Infinity
18,33.26475721127639,Infinity
18,40.8987998994151,Infinity
18,50.28480510434526,Infinity
18,61.824836684710355,Infinity
18,76.01322950659721,Infinity
18,93.4577650320192,Infinity
18,114.90570656548744,Infinity
18,141.27580941819403,Infinity
18,173.69767719404663,Infinity
18,213.5601500841354,Infinity
18,262.57079795608007,Infinity
18,322.8290667155425,Infinity
18,396.9162112759422,Infinity
18,488.00586755239516,Infinity
18,600.0000000000014,Infinity
21,1.5,117374.18
21,1.8442401205419374,117370.86
21,2.267481081477693,117369.03
21,2.787853055353989,117370.71
21,3.4276469699061662,117369.36
21,4.2142693739699695,117368.69
21,5.1814164388310475,117369.18
21,6.370517385151832,117366.56
21,7.832509166871281,117367.8
21,9.630018433371013,117368.88
21,11.840044237587492,117369.1
21,14.557256407966818,117374.61
21,17.898050875059077,Infinity
21,22.005535668856453,Infinity
21,27.05566116968115,Infinity
21,33.26475721127639,Infinity
21,40.8987998994151,Infinity
21,50.28480510434526,Infinity
21,61.824836684710355,Infinity
21,76.01322950659721,Infinity
21,93.4577650320192,Infinity
21,114.90570656548744,Infinity
21,141.27580941819403,Infinity
21,173.69767719404663,Infinity
21,213.5601500841354,Infinity
21,262.57079795608007,Infinity
21,322.8290667155425,Infinity
21,396.9162112759422,Infinity
21,488.00586755239516,Infinity
21,600.0000000000014,Infinity
24,1.5,117372.05
24,1.8442401205419374,117369.21
24,2.267481081477693,117368.98
24,2.787853055353989,117369.31
24,3.4276469699061662,117366.33
24,4.2142693739699695,117369.67
24,5.1814164388310475,117365.72
24,6.370517385151832,117367.98
24,7.832509166871281,117367.79
24,9.630018433371013,117367.85
24,11.840044237587492,117372.27
24,14.557256407966818,Infinity
24,17.898050875059077,Infinity
24,22.005535668856453,Infinity
24,27.05566116968115,Infinity
24,33.26475721127639,Infinity
24,40.8987998994151,Infinity
24,50.28480510434526,Infinity
24,61.824836684710355,Infinity
24,76.01322950659721,Infinity
24,93.4577650320192,Infinity
24,114.90570656548744,Infinity
24,141.27580941819403,Infinity
24,173.69767719404663,Infinity
24,213.5601500841354,Infinity
24,262.57079795608007,Infinity
24,322.8290667155425,Infinity
24,396.9162112759422,Infinity
24,488.00586755239516,Infinity
24,600.0000000000014,Infinity
29,1.5,117374.74
29,1.8442401205419374,117368.69
29,2.267481081477693,117369.52
29,2.787853055353989,117365.08
29,3.4276469699061662,117371.91
29,4.2142693739699695,117366.25
29,5.1814164388310475,117366.18
29,6.370517385151832,117365.98
29,7.832509166871281,117368.48
29,9.630018433371013,117370.31
29,11.840044237587492,Infinity
29,14.557256407966818,Infinity
29,17.898050875059077,Infinity
29,22.005535668856453,Infinity
29,27.05566116968115,Infinity
29,33.26475721127639,Infinity
29,40.8987998994151,Infinity
29,50.28480510434526,Infinity
29,61.824836684710355,Infinity
29,76.01322950659721,Infinity
29,93.4577650320192,Infinity
29,114.90570656548744,Infinity
29,141.27580941819403,Infinity
29,173.69767719404663,Infinity
29,213.5601500841354,Infinity
29,262.57079795608007,Infinity
29,322.8290667155425,Infinity
29,396.9162112759422,Infinity
29,488.00586755239516,Infinity
29,600.0000000000014,Infinity
34,1.5,117370.04
34,1.8442401205419374,117369.15
34,2.267481081477693,117368.89
34,2.787853055353989,117368.94
34,3.4276469699061662,117367.17
34,4.2142693739699695,117368.83
34,5.1814164388310475,117367.05
34,6.370517385151832,117373.57
34,7.832509166871281,Infinity
34,9.630018433371013,Infinity
34,11.840044237587492,Infinity
34,14.557256407966818,Infinity
34,17.898050875059077,Infinity
34,22.005535668856453,Infinity
34,27.05566116968115,Infinity
34,33.26475721127639,Infinity
34,40.8987998994151,Infinity
34,50.28480510434526,Infinity
34,61.824836684710355,Infinity
34,76.01322950659721,Infinity
34,93.4577650320192,Infinity
34,114.90570656548744,Infinity
34,141.27580941819403,Infinity
34,173.69767719404663,Infinity
34,213.5601500841354,Infinity
34,262.57079795608007,Infinity
34,322.8290667155425,Infinity
34,396.9162112759422,Infinity
34,488.00586755239516,Infinity
34,600.0000000000014,Infinity
40,1.5,117368.65
40,1.8442401205419374,117369.66
40,2.267481081477693,117368.79
40,2.787853055353989,117368.81
40,3.4276469699061662,117368.82
40,4.2142693739699695,117367.83
40,5.1814164388310475,117371.64
40,6.370517385151832,117382.1
40,7.832509166871281,Infinity
40,9.630018433371013,Infinity
40,11.840044237587492,Infinity
40,14.557256407966818,Infinity
40,17.898050875059077,Infinity
40,22.005535668856453,Infinity
40,27.05566116968115,Infinity
40,33.26475721127639,Infinity
40,40.8987998994151,Infinity
40,50.28480510434526,Infinity
40,61.824836684710355,Infinity
40,76.01322950659721,Infinity
40,93.4577650320192,Infinity
40,114.90570656548744,Infinity
40,141.27580941819403,Infinity
40,173.69767719404663,Infinity
40,213.5601500841354,Infinity
40,262.57079795608007,Infinity
40,322.8290667155425,Infinity
40,396.9162112759422,Infinity
40,488.00586755239516,Infinity
40,600.0000000000014,Infinity
47,1.5,117368.34
47,1.8442401205419374,117369.57
47,2.267481081477693,117368.37
47,2.787853055353989,117368.09
47,3.4276469699061662,117368.2
47,4.2142693739699695,117369.05
47,5.1814164388310475,117380.45
47,6.370517385151832,Infinity
47,7.832509166871281,Infinity
47,9.630018433371013,Infinity
47,11.840044237587492,Infinity
47,14.557256407966818,Infinity
47,17.898050875059077,Infinity
47,22.005535668856453,Infinity
47,27.05566116968115,Infinity
47,33.26475721127639,Infinity
47,40.8987998994151,Infinity
47,50.28480510434526,Infinity
47,61.824836684710355,Infinity
47,76.01322950659721,Infinity
47,93.4577650320192,Infinity
47,114.90570656548744,Infinity
47,141.27580941819403,Infinity
47,173.69767719404663,Infinity
47,213.5601500841354,Infinity
47,262.57079795608007,Infinity
47,322.8290667155425,Infinity
47,396.9162112759422,Infinity
47,488.00586755239516,Infinity
47,600.0000000000014,Infinity
55,1.5,117368.19
55,1.8442401205419374,117367.84
55,2.267481081477693,117368.17
55,2.787853055353989,117370.05
55,3.4276469699061662,117368.44
55,4.2142693739699695,117372.81
55,5.1814164388310475,Infinity
55,6.370517385151832,Infinity
55,7.832509166871281,Infinity
55,9.630018433371013,Infinity
55,11.840044237587492,Infinity
55,14.557256407966818,Infinity
55,17.898050875059077,Infinity
55,22.005535668856453,Infinity
55,27.05566116968115,Infinity
55,33.26475721127639,Infinity
55,40.8987998994151,Infinity
55,50.28480510434526,Infinity
55,61.824836684710355,Infinity
55,76.01322950659721,Infinity
55,93.4577650320192,Infinity
55,114.90570656548744,Infinity
55,141.27580941819403,Infinity
55,173.69767719404663,Infinity
55,213.5601500841354,Infinity
55,262.57079795608007,Infinity
55,322.8290667155425,Infinity
55,396.9162112759422,Infinity
55,488.00586755239516,Infinity
55,600.0000000000014,Infinity
65,1.5,117368.54
65,1.8442401205419374,117369.9
65,2.267481081477693,117369.92
65,2.787853055353989,117373.54
65,3.4276469699061662,Infinity
65,4.2142693739699695,Infinity
65,5.1814164388310475,Infinity
65,6.370517385151832,Infinity
65,7.832509166871281,Infinity
65,9.630018433371013,Infinity
65,11.840044237587492,Infinity
65,14.557256407966818,Infinity
65,17.898050875059077,Infinity
65,22.005535668856453,Infinity
65,27.05566116968115,Infinity
65,33.26475721127639,Infinity
65,40.8987998994151,Infinity
65,50.28480510434526,Infinity
65,61.824836684710355,Infinity
65,76.01322950659721,Infinity
65,93.4577650320192,Infinity
65,114.90570656548744,Infinity
65,141.27580941819403,Infinity
65,173.69767719404663,Infinity
65,213.5601500841354,Infinity
65,262.57079795608007,Infinity
65,322.8290667155425,Infinity
65,396.9162112759422,Infinity
65,488.00586755239516,Infinity
65,600.0000000000014,Infinity
77,1.5,117368.6
77,1.8442401205419374,117369.47
77,2.267481081477693,117371.73
77,2.787853055353989,Infinity
77,3.4276469699061662,Infinity
77,4.2142693739699695,Infinity
77,5.1814164388310475,Infinity
77,6.370517385151832,Infinity
77,7.832509166871281,Infinity
77,9.630018433371013,Infinity
77,11.840044237587492,Infinity
77,14.557256407966818,Infinity
77,17.898050875059077,Infinity
77,22.005535668856453,Infinity
77,27.05566116968115,Infinity
77,33.26475721127639,Infinity
77,40.8987998994151,Infinity
77,50.28480510434526,Infinity
77,61.824836684710355,Infinity
77,76.01322950659721,Infinity
77,93.4577650320192,Infinity
77,114.90570656548744,Infinity
77,141.27580941819403,Infinity
77,173.69767719404663,Infinity
77,213.5601500841354,Infinity
77,262.57079795608007,Infinity
77,322.8290667155425,Infinity
77,396.9162112759422,Infinity
77,488.00586755239516,Infinity
77,600.0000000000014,Infinity
91,1.5,117370.05
91,1.8442401205419374,117371.64
91,2.267481081477693,117376.16
91,2.787853055353989,Infinity
91,3.4276469699061662,Infinity
91,4.2142693739699695,Infinity
91,5.1814164388310475,Infinity
91,6.370517385151832,Infinity
91,7.832509166871281,Infinity
91,9.630018433371013,Infinity
91,11.840044237587492,Infinity
91,14.557256407966818,Infinity
91,17.898050875059077,Infinity
91,22.005535668856453,Infinity
91,27.05566116968115,Infinity
91,33.26475721127639,Infinity
91,40.8987998994151,Infinity
91,50.28480510434526,Infinity
91,61.824836684710355,Infinity
91,76.01322950659721,Infinity
91,93.4577650320192,Infinity
91,114.90570656548744,Infinity
91,141.27580941819403,Infinity
91,173.69767719404663,Infinity
91,213.5601500841354,Infinity
91,262.57079795608007,Infinity
91,322.8290667155425,Infinity
91,396.9162112759422,Infinity
91,488.00586755239516,Infinity
91,600.0000000000014,Infinity
107,1.5,117368.09
107,1.8442401205419374,117375.97
107,2.267481081477693,Infinity
107,2.787853055353989,Infinity
107,3.4276469699061662,Infinity
107,4.2142693739699695,Infinity
107,5.1814164388310475,Infinity
107,6.370517385151832,Infinity
107,7.832509166871281,Infinity
107,9.630018433371013,Infinity
107,11.840044237587492,Infinity
107,14.557256407966818,Infinity
107,17.898050875059077,Infinity
107,22.005535668856453,Infinity
107,27.05566116968115,Infinity
107,33.26475721127639,Infinity
107,40.8987998994151,Infinity
107,50.28480510434526,Infinity
107,61.824836684710355,Infinity
107,76.01322950659721,Infinity
107,93.4577650320192,Infinity
107,114.90570656548744,Infinity
107,141.27580941819403,Infinity
107,173.69767719404663,Infinity
107,213.5601500841354,Infinity
107,262.57079795608007,Infinity
107,322.8290667155425,Infinity
107,396.9162112759422,Infinity
107,488.00586755239516,Infinity
107,600.0000000000014,Infinity
127,1.5,Infinity
127,1.8442401205419374,Infinity
127,2.267481081477693,Infinity
127,2.787853055353989,Infinity
127,3.4276469699061662,Infinity
127,4.2142693739699695,Infinity
127,5.1814164388310475,Infinity
127,6.370517385151832,Infinity
127,7.832509166871281,Infinity
127,9.630018433371013,Infinity
127,11.840044237587492,Infinity
127,14.557256407966818,Infinity
127,17.898050875059077,Infinity
127,22.005535668856453,Infinity
127,27.05566116968115,Infinity
127,33.26475721127639,Infinity
127,40.8987998994151,Infinity
127,50.28480510434526,Infinity
127,61.824836684710355,Infinity
127,76.01322950659721,Infinity
127,93.4577650320192,Infinity
127,114.90570656548744,Infinity
127,141.27580941819403,Infinity
127,173.69767719404663,Infinity
127,213.5601500841354,Infinity
127,262.57079795608007,Infinity
127,322.8290667155425,Infinity
127,396.9162112759422,Infinity
127,488.00586755239516,Infinity
127,600.0000000000014,Infinity


==> heatmap/151123fastvc/shipsec1.600s.noluby.array-clusterout.csv <==
firstPhaseRestarts,firstPhaseTime,result
1,1.5,117373.88
1,1.8442401205419374,117376.16
1,2.267481081477693,117378.05
1,2.787853055353989,117376.4
1,3.4276469699061662,117377.43
1,4.2142693739699695,117377.53
1,5.1814164388310475,117374.1
1,6.370517385151832,117376.62
1,7.832509166871281,117376.21
1,9.630018433371013,117374.87
1,11.840044237587492,117377.19
1,14.557256407966818,117373.98
1,17.898050875059077,117374.89
1,22.005535668856453,117379.72
1,27.05566116968115,117376.57
1,33.26475721127639,117373.05
1,40.8987998994151,117377.92
1,50.28480510434526,117375.83
1,61.824836684710355,117372.41
1,76.01322950659721,117376.32
1,93.4577650320192,117375.01
1,114.90570656548744,117376.19
1,141.27580941819403,117375.55
1,173.69767719404663,117377.22
1,213.5601500841354,117376.13
1,262.57079795608007,117376.37
1,322.8290667155425,117353.0
1,396.9162112759422,117376.0
1,488.00586755239516,117375.0
1,600.0000000000014,Infinity
2,1.5,117373.05
2,1.8442401205419374,117372.55
2,2.267481081477693,117370.69
2,2.787853055353989,117370.72
2,3.4276469699061662,117371.74
2,4.2142693739699695,117369.47
2,5.1814164388310475,117371.55
2,6.370517385151832,117372.26
2,7.832509166871281,117372.12
2,9.630018433371013,117370.18
2,11.840044237587492,117369.69
2,14.557256407966818,117370.09
2,17.898050875059077,117367.98
2,22.005535668856453,117370.07
2,27.05566116968115,117371.22
2,33.26475721127639,117370.07
2,40.8987998994151,117368.31
2,50.28480510434526,117368.99
2,61.824836684710355,117370.71
2,76.01322950659721,117369.92
2,93.4577650320192,117370.12
2,114.90570656548744,117368.23
2,141.27580941819403,117371.29
2,173.69767719404663,117369.18
2,213.5601500841354,117371.61
2,262.57079795608007,117371.63
2,322.8290667155425,Infinity
2,396.9162112759422,Infinity
2,488.00586755239516,Infinity
2,600.0000000000014,Infinity
3,1.5,117370.83
3,1.8442401205419374,117372.3
3,2.267481081477693,117369.81
3,2.787853055353989,117368.2
3,3.4276469699061662,117371.2
3,4.2142693739699695,117367.62
3,5.1814164388310475,117365.39
3,6.370517385151832,117367.41
3,7.832509166871281,117367.87
3,9.630018433371013,117369.42
3,11.840044237587492,117368.42
3,14.557256407966818,117365.47
3,17.898050875059077,117366.5
3,22.005535668856453,117367.83
3,27.05566116968115,117365.05
3,33.26475721127639,117365.39
3,40.8987998994151,117367.36
3,50.28480510434526,117368.76
3,61.824836684710355,117365.45
3,76.01322950659721,117369.05
3,93.4577650320192,117368.0
3,114.90570656548744,117367.31
3,141.27580941819403,117368.36
3,173.69767719404663,117371.17
3,213.5601500841354,Infinity
3,262.57079795608007,Infinity
3,322.8290667155425,Infinity
3,396.9162112759422,Infinity
3,488.00586755239516,Infinity
3,600.0000000000014,Infinity
4,1.5,117370.44
4,1.8442401205419374,117367.87
4,2.267481081477693,117370.13
4,2.787853055353989,117369.55
4,3.4276469699061662,117366.62
4,4.2142693739699695,117369.69
4,5.1814164388310475,117367.18
4,6.370517385151832,117365.27
4,7.832509166871281,117365.35
4,9.630018433371013,117366.41
4,11.840044237587492,117365.3
4,14.557256407966818,117365.68
4,17.898050875059077,117366.04
4,22.005535668856453,117366.14
4,27.05566116968115,117365.06
4,33.26475721127639,117364.9
4,40.8987998994151,117363.76
4,50.28480510434526,117364.3
4,61.824836684710355,117366.59
4,76.01322950659721,117364.16
4,93.4577650320192,117367.67
4,114.90570656548744,117367.79
4,141.27580941819403,117369.17
4,173.69767719404663,Infinity
4,213.5601500841354,Infinity
4,262.57079795608007,Infinity
4,322.8290667155425,Infinity
4,396.9162112759422,Infinity
4,488.00586755239516,Infinity
4,600.0000000000014,Infinity
5,1.5,117369.97
5,1.8442401205419374,117367.41
5,2.267481081477693,117368.07
5,2.787853055353989,117366.77
5,3.4276469699061662,117363.24
5,4.2142693739699695,117365.04
5,5.1814164388310475,117365.76
5,6.370517385151832,117364.64
5,7.832509166871281,117365.26
5,9.630018433371013,117362.38
5,11.840044237587492,117363.54
5,14.557256407966818,117362.31
5,17.898050875059077,117362.75
5,22.005535668856453,117361.62
5,27.05566116968115,117363.29
5,33.26475721127639,117363.15
5,40.8987998994151,117364.39
5,50.28480510434526,117364.1
5,61.824836684710355,117362.25
5,76.01322950659721,117365.86
5,93.4577650320192,117365.59
5,114.90570656548744,117368.68
5,141.27580941819403,Infinity
5,173.69767719404663,Infinity
5,213.5601500841354,Infinity
5,262.57079795608007,Infinity
5,322.8290667155425,Infinity
5,396.9162112759422,Infinity
5,488.00586755239516,Infinity
5,600.0000000000014,Infinity
6,1.5,117368.58
6,1.8442401205419374,117369.65
6,2.267481081477693,117363.89
6,2.787853055353989,117367.06
6,3.4276469699061662,117365.4
6,4.2142693739699695,117366.47
6,5.1814164388310475,117361.87
6,6.370517385151832,117362.9
6,7.832509166871281,117362.37
6,9.630018433371013,117362.83
6,11.840044237587492,117362.66
6,14.557256407966818,117363.99
6,17.898050875059077,117361.7
6,22.005535668856453,117362.88
6,27.05566116968115,117362.57
6,33.26475721127639,117362.39
6,40.8987998994151,117362.13
6,50.28480510434526,117362.54
6,61.824836684710355,117363.42
6,76.01322950659721,117364.23
6,93.4577650320192,117368.13
6,114.90570656548744,Infinity
6,141.27580941819403,Infinity
6,173.69767719404663,Infinity
6,213.5601500841354,Infinity
6,262.57079795608007,Infinity
6,322.8290667155425,Infinity
6,396.9162112759422,Infinity
6,488.00586755239516,Infinity
6,600.0000000000014,Infinity
7,1.5,117368.88
7,1.8442401205419374,117368.38
7,2.267481081477693,117366.79
7,2.787853055353989,117366.33
7,3.4276469699061662,117362.67
7,4.2142693739699695,117362.09
7,5.1814164388310475,117363.74
7,6.370517385151832,117362.05
7,7.832509166871281,117361.83
7,9.630018433371013,117362.61
7,11.840044237587492,117361.02
7,14.557256407966818,117363.01
7,17.898050875059077,117360.59
7,22.005535668856453,117361.12
7,27.05566116968115,117361.07
7,33.26475721127639,117363.15
7,40.8987998994151,117360.5
7,50.28480510434526,117362.74
7,61.824836684710355,117363.1
7,76.01322950659721,117368.34
7,93.4577650320192,Infinity
7,114.90570656548744,Infinity
7,141.27580941819403,Infinity
7,173.69767719404663,Infinity
7,213.5601500841354,Infinity
7,262.57079795608007,Infinity
7,322.8290667155425,Infinity
7,396.9162112759422,Infinity
7,488.00586755239516,Infinity
7,600.0000000000014,Infinity
8,1.5,117367.82
8,1.8442401205419374,117365.84
8,2.267481081477693,117367.68
8,2.787853055353989,117363.99
8,3.4276469699061662,117362.66
8,4.2142693739699695,117363.65
8,5.1814164388310475,117363.73
8,6.370517385151832,117362.69
8,7.832509166871281,117364.45
8,9.630018433371013,117360.26
8,11.840044237587492,117361.23
8,14.557256407966818,117358.69
8,17.898050875059077,117359.06
8,22.005535668856453,117359.74
8,27.05566116968115,117362.34
8,33.26475721127639,117361.17
8,40.8987998994151,117361.97
8,50.28480510434526,117363.32
8,61.824836684710355,117366.17
8,76.01322950659721,Infinity
8,93.4577650320192,Infinity
8,114.90570656548744,Infinity
8,141.27580941819403,Infinity
8,173.69767719404663,Infinity
8,213.5601500841354,Infinity
8,262.57079795608007,Infinity
8,322.8290667155425,Infinity
8,396.9162112759422,Infinity
8,488.00586755239516,Infinity
8,600.0000000000014,Infinity
10,1.5,117365.13
10,1.8442401205419374,117365.76
10,2.267481081477693,117364.71
10,2.787853055353989,117365.36
10,3.4276469699061662,117361.76
10,4.2142693739699695,117361.72
10,5.1814164388310475,117362.16
10,6.370517385151832,117361.97
10,7.832509166871281,117361.54
10,9.630018433371013,117360.27
10,11.840044237587492,117359.5
10,14.557256407966818,117359.13
10,17.898050875059077,117360.8
10,22.005535668856453,117360.14
10,27.05566116968115,117359.92
10,33.26475721127639,117360.9
10,40.8987998994151,117366.78
10,50.28480510434526,117366.29
10,61.824836684710355,Infinity
10,76.01322950659721,Infinity
10,93.4577650320192,Infinity
10,114.90570656548744,Infinity
10,141.27580941819403,Infinity
10,173.69767719404663,Infinity
10,213.5601500841354,Infinity
10,262.57079795608007,Infinity
10,322.8290667155425,Infinity
10,396.9162112759422,Infinity
10,488.00586755239516,Infinity
10,600.0000000000014,Infinity
12,1.5,117365.76
12,1.8442401205419374,117365.76
12,2.267481081477693,117363.95
12,2.787853055353989,117365.64
12,3.4276469699061662,117362.13
12,4.2142693739699695,117359.49
12,5.1814164388310475,117361.29
12,6.370517385151832,117359.85
12,7.832509166871281,117359.69
12,9.630018433371013,117358.41
12,11.840044237587492,117359.17
12,14.557256407966818,117358.39
12,17.898050875059077,117359.82
12,22.005535668856453,117361.49
12,27.05566116968115,117358.82
12,33.26475721127639,117359.65
12,40.8987998994151,117364.73
12,50.28480510434526,Infinity
12,61.824836684710355,Infinity
12,76.01322950659721,Infinity
12,93.4577650320192,Infinity
12,114.90570656548744,Infinity
12,141.27580941819403,Infinity
12,173.69767719404663,Infinity
12,213.5601500841354,Infinity
12,262.57079795608007,Infinity
12,322.8290667155425,Infinity
12,396.9162112759422,Infinity
12,488.00586755239516,Infinity
12,600.0000000000014,Infinity
14,1.5,117365.19
14,1.8442401205419374,117364.98
14,2.267481081477693,117362.05
14,2.787853055353989,117361.65
14,3.4276469699061662,117361.84
14,4.2142693739699695,117360.37
14,5.1814164388310475,117359.58
14,6.370517385151832,117360.38
14,7.832509166871281,117359.39
14,9.630018433371013,117360.87
14,11.840044237587492,117360.82
14,14.557256407966818,117358.45
14,17.898050875059077,117358.65
14,22.005535668856453,117358.89
14,27.05566116968115,117359.9
14,33.26475721127639,117363.15
14,40.8987998994151,117370.47
14,50.28480510434526,Infinity
14,61.824836684710355,Infinity
14,76.01322950659721,Infinity
14,93.4577650320192,Infinity
14,114.90570656548744,Infinity
14,141.27580941819403,Infinity
14,173.69767719404663,Infinity
14,213.5601500841354,Infinity
14,262.57079795608007,Infinity
14,322.8290667155425,Infinity
14,396.9162112759422,Infinity
14,488.00586755239516,Infinity
14,600.0000000000014,Infinity
17,1.5,117364.54
17,1.8442401205419374,117365.01
17,2.267481081477693,117362.78
17,2.787853055353989,117363.27
17,3.4276469699061662,117364.52
17,4.2142693739699695,117360.6
17,5.1814164388310475,117358.45
17,6.370517385151832,117359.12
17,7.832509166871281,117358.98
17,9.630018433371013,117359.89
17,11.840044237587492,117357.82
17,14.557256407966818,117357.65
17,17.898050875059077,117358.17
17,22.005535668856453,117359.64
17,27.05566116968115,117361.71
17,33.26475721127639,117369.1
17,40.8987998994151,Infinity
17,50.28480510434526,Infinity
17,61.824836684710355,Infinity
17,76.01322950659721,Infinity
17,93.4577650320192,Infinity
17,114.90570656548744,Infinity
17,141.27580941819403,Infinity
17,173.69767719404663,Infinity
17,213.5601500841354,Infinity
17,262.57079795608007,Infinity
17,322.8290667155425,Infinity
17,396.9162112759422,Infinity
17,488.00586755239516,Infinity
17,600.0000000000014,Infinity
20,1.5,117364.69
20,1.8442401205419374,117364.14
20,2.267481081477693,117361.77
20,2.787853055353989,117361.37
20,3.4276469699061662,117360.75
20,4.2142693739699695,117359.69
20,5.1814164388310475,117359.32
20,6.370517385151832,117358.75
20,7.832509166871281,117357.46
20,9.630018433371013,117358.36
20,11.840044237587492,117358.68
20,14.557256407966818,117360.16
20,17.898050875059077,117359.32
20,22.005535668856453,117361.72
20,27.05566116968115,117366.0
20,33.26475721127639,Infinity
20,40.8987998994151,Infinity
20,50.28480510434526,Infinity
20,61.824836684710355,Infinity
20,76.01322950659721,Infinity
20,93.4577650320192,Infinity
20,114.90570656548744,Infinity
20,141.27580941819403,Infinity
20,173.69767719404663,Infinity
20,213.5601500841354,Infinity
20,262.57079795608007,Infinity
20,322.8290667155425,Infinity
20,396.9162112759422,Infinity
20,488.00586755239516,Infinity
20,600.0000000000014,Infinity
24,1.5,117362.77
24,1.8442401205419374,117363.78
24,2.267481081477693,117360.98
24,2.787853055353989,117360.54
24,3.4276469699061662,117358.7
24,4.2142693739699695,117358.94
24,5.1814164388310475,117358.41
24,6.370517385151832,117357.44
24,7.832509166871281,117357.3
24,9.630018433371013,117356.82
24,11.840044237587492,117357.27
24,14.557256407966818,117357.58
24,17.898050875059077,117360.54
24,22.005535668856453,117365.48
24,27.05566116968115,Infinity
24,33.26475721127639,Infinity
24,40.8987998994151,Infinity
24,50.28480510434526,Infinity
24,61.824836684710355,Infinity
24,76.01322950659721,Infinity
24,93.4577650320192,Infinity
24,114.90570656548744,Infinity
24,141.27580941819403,Infinity
24,173.69767719404663,Infinity
24,213.5601500841354,Infinity
24,262.57079795608007,Infinity
24,322.8290667155425,Infinity
24,396.9162112759422,Infinity
24,488.00586755239516,Infinity
24,600.0000000000014,Infinity
29,1.5,117362.9
29,1.8442401205419374,117364.6
29,2.267481081477693,117360.77
29,2.787853055353989,117359.68
29,3.4276469699061662,117356.94
29,4.2142693739699695,117357.71
29,5.1814164388310475,117359.58
29,6.370517385151832,117357.42
29,7.832509166871281,117358.73
29,9.630018433371013,117359.19
29,11.840044237587492,117356.81
29,14.557256407966818,117361.66
29,17.898050875059077,117364.66
29,22.005535668856453,Infinity
29,27.05566116968115,Infinity
29,33.26475721127639,Infinity
29,40.8987998994151,Infinity
29,50.28480510434526,Infinity
29,61.824836684710355,Infinity
29,76.01322950659721,Infinity
29,93.4577650320192,Infinity
29,114.90570656548744,Infinity
29,141.27580941819403,Infinity
29,173.69767719404663,Infinity
29,213.5601500841354,Infinity
29,262.57079795608007,Infinity
29,322.8290667155425,Infinity
29,396.9162112759422,Infinity
29,488.00586755239516,Infinity
29,600.0000000000014,Infinity
35,1.5,117363.2
35,1.8442401205419374,117363.47
35,2.267481081477693,117365.28
35,2.787853055353989,117359.55
35,3.4276469699061662,117359.42
35,4.2142693739699695,117358.31
35,5.1814164388310475,117357.76
35,6.370517385151832,117357.56
35,7.832509166871281,117356.9
35,9.630018433371013,117358.5
35,11.840044237587492,117359.53
35,14.557256407966818,117363.66
35,17.898050875059077,Infinity
35,22.005535668856453,Infinity
35,27.05566116968115,Infinity
35,33.26475721127639,Infinity
35,40.8987998994151,Infinity
35,50.28480510434526,Infinity
35,61.824836684710355,Infinity
35,76.01322950659721,Infinity
35,93.4577650320192,Infinity
35,114.90570656548744,Infinity
35,141.27580941819403,Infinity
35,173.69767719404663,Infinity
35,213.5601500841354,Infinity
35,262.57079795608007,Infinity
35,322.8290667155425,Infinity
35,396.9162112759422,Infinity
35,488.00586755239516,Infinity
35,600.0000000000014,Infinity
42,1.5,117362.49
42,1.8442401205419374,117361.99
42,2.267481081477693,117359.06
42,2.787853055353989,117362.06
42,3.4276469699061662,117357.55
42,4.2142693739699695,117356.08
42,5.1814164388310475,117355.4
42,6.370517385151832,117356.34
42,7.832509166871281,117357.86
42,9.630018433371013,117357.87
42,11.840044237587492,117363.56
42,14.557256407966818,Infinity
42,17.898050875059077,Infinity
42,22.005535668856453,Infinity
42,27.05566116968115,Infinity
42,33.26475721127639,Infinity
42,40.8987998994151,Infinity
42,50.28480510434526,Infinity
42,61.824836684710355,Infinity
42,76.01322950659721,Infinity
42,93.4577650320192,Infinity
42,114.90570656548744,Infinity
42,141.27580941819403,Infinity
42,173.69767719404663,Infinity
42,213.5601500841354,Infinity
42,262.57079795608007,Infinity
42,322.8290667155425,Infinity
42,396.9162112759422,Infinity
42,488.00586755239516,Infinity
42,600.0000000000014,Infinity
50,1.5,117362.16
50,1.8442401205419374,117362.57
50,2.267481081477693,117358.6
50,2.787853055353989,117359.09
50,3.4276469699061662,117359.68
50,4.2142693739699695,117355.56
50,5.1814164388310475,117356.46
50,6.370517385151832,117358.15
50,7.832509166871281,117358.94
50,9.630018433371013,117361.45
50,11.840044237587492,117387.4
50,14.557256407966818,Infinity
50,17.898050875059077,Infinity
50,22.005535668856453,Infinity
50,27.05566116968115,Infinity
50,33.26475721127639,Infinity
50,40.8987998994151,Infinity
50,50.28480510434526,Infinity
50,61.824836684710355,Infinity
50,76.01322950659721,Infinity
50,93.4577650320192,Infinity
50,114.90570656548744,Infinity
50,141.27580941819403,Infinity
50,173.69767719404663,Infinity
50,213.5601500841354,Infinity
50,262.57079795608007,Infinity
50,322.8290667155425,Infinity
50,396.9162112759422,Infinity
50,488.00586755239516,Infinity
50,600.0000000000014,Infinity
59,1.5,117362.06
59,1.8442401205419374,117362.73
59,2.267481081477693,117359.51
59,2.787853055353989,117357.01
59,3.4276469699061662,117357.84
59,4.2142693739699695,117356.03
59,5.1814164388310475,117357.89
59,6.370517385151832,117359.49
59,7.832509166871281,117360.99
59,9.630018433371013,117375.59
59,11.840044237587492,Infinity
59,14.557256407966818,Infinity
59,17.898050875059077,Infinity
59,22.005535668856453,Infinity
59,27.05566116968115,Infinity
59,33.26475721127639,Infinity
59,40.8987998994151,Infinity
59,50.28480510434526,Infinity
59,61.824836684710355,Infinity
59,76.01322950659721,Infinity
59,93.4577650320192,Infinity
59,114.90570656548744,Infinity
59,141.27580941819403,Infinity
59,173.69767719404663,Infinity
59,213.5601500841354,Infinity
59,262.57079795608007,Infinity
59,322.8290667155425,Infinity
59,396.9162112759422,Infinity
59,488.00586755239516,Infinity
59,600.0000000000014,Infinity
70,1.5,117362.61
70,1.8442401205419374,117361.97
70,2.267481081477693,117358.74
70,2.787853055353989,117359.38
70,3.4276469699061662,117355.16
70,4.2142693739699695,117357.72
70,5.1814164388310475,117357.38
70,6.370517385151832,117359.41
70,7.832509166871281,117370.47
70,9.630018433371013,Infinity
70,11.840044237587492,Infinity
70,14.557256407966818,Infinity
70,17.898050875059077,Infinity
70,22.005535668856453,Infinity
70,27.05566116968115,Infinity
70,33.26475721127639,Infinity
70,40.8987998994151,Infinity
70,50.28480510434526,Infinity
70,61.824836684710355,Infinity
70,76.01322950659721,Infinity
70,93.4577650320192,Infinity
70,114.90570656548744,Infinity
70,141.27580941819403,Infinity
70,173.69767719404663,Infinity
70,213.5601500841354,Infinity
70,262.57079795608007,Infinity
70,322.8290667155425,Infinity
70,396.9162112759422,Infinity
70,488.00586755239516,Infinity
70,600.0000000000014,Infinity
83,1.5,117362.33
83,1.8442401205419374,117364.44
83,2.267481081477693,117357.19
83,2.787853055353989,117358.24
83,3.4276469699061662,117357.21
83,4.2142693739699695,117359.18
83,5.1814164388310475,117357.69
83,6.370517385151832,117366.93
83,7.832509166871281,Infinity
83,9.630018433371013,Infinity
83,11.840044237587492,Infinity
83,14.557256407966818,Infinity
83,17.898050875059077,Infinity
83,22.005535668856453,Infinity
83,27.05566116968115,Infinity
83,33.26475721127639,Infinity
83,40.8987998994151,Infinity
83,50.28480510434526,Infinity
83,61.824836684710355,Infinity
83,76.01322950659721,Infinity
83,93.4577650320192,Infinity
83,114.90570656548744,Infinity
83,141.27580941819403,Infinity
83,173.69767719404663,Infinity
83,213.5601500841354,Infinity
83,262.57079795608007,Infinity
83,322.8290667155425,Infinity
83,396.9162112759422,Infinity
83,488.00586755239516,Infinity
83,600.0000000000014,Infinity
99,1.5,117360.85
99,1.8442401205419374,117363.5
99,2.267481081477693,117358.88
99,2.787853055353989,117360.61
99,3.4276469699061662,117357.05
99,4.2142693739699695,117358.15
99,5.1814164388310475,117363.28
99,6.370517385151832,Infinity
99,7.832509166871281,Infinity
99,9.630018433371013,Infinity
99,11.840044237587492,Infinity
99,14.557256407966818,Infinity
99,17.898050875059077,Infinity
99,22.005535668856453,Infinity
99,27.05566116968115,Infinity
99,33.26475721127639,Infinity
99,40.8987998994151,Infinity
99,50.28480510434526,Infinity
99,61.824836684710355,Infinity
99,76.01322950659721,Infinity
99,93.4577650320192,Infinity
99,114.90570656548744,Infinity
99,141.27580941819403,Infinity
99,173.69767719404663,Infinity
99,213.5601500841354,Infinity
99,262.57079795608007,Infinity
99,322.8290667155425,Infinity
99,396.9162112759422,Infinity
99,488.00586755239516,Infinity
99,600.0000000000014,Infinity
118,1.5,117360.9
118,1.8442401205419374,117361.47
118,2.267481081477693,117357.65
118,2.787853055353989,117357.96
118,3.4276469699061662,117358.71
118,4.2142693739699695,117361.5
118,5.1814164388310475,Infinity
118,6.370517385151832,Infinity
118,7.832509166871281,Infinity
118,9.630018433371013,Infinity
118,11.840044237587492,Infinity
118,14.557256407966818,Infinity
118,17.898050875059077,Infinity
118,22.005535668856453,Infinity
118,27.05566116968115,Infinity
118,33.26475721127639,Infinity
118,40.8987998994151,Infinity
118,50.28480510434526,Infinity
118,61.824836684710355,Infinity
118,76.01322950659721,Infinity
118,93.4577650320192,Infinity
118,114.90570656548744,Infinity
118,141.27580941819403,Infinity
118,173.69767719404663,Infinity
118,213.5601500841354,Infinity
118,262.57079795608007,Infinity
118,322.8290667155425,Infinity
118,396.9162112759422,Infinity
118,488.00586755239516,Infinity
118,600.0000000000014,Infinity
140,1.5,117362.64
140,1.8442401205419374,117361.95
140,2.267481081477693,117359.2
140,2.787853055353989,117361.42
140,3.4276469699061662,117360.99
140,4.2142693739699695,117396.22
140,5.1814164388310475,Infinity
140,6.370517385151832,Infinity
140,7.832509166871281,Infinity
140,9.630018433371013,Infinity
140,11.840044237587492,Infinity
140,14.557256407966818,Infinity
140,17.898050875059077,Infinity
140,22.005535668856453,Infinity
140,27.05566116968115,Infinity
140,33.26475721127639,Infinity
140,40.8987998994151,Infinity
140,50.28480510434526,Infinity
140,61.824836684710355,Infinity
140,76.01322950659721,Infinity
140,93.4577650320192,Infinity
140,114.90570656548744,Infinity
140,141.27580941819403,Infinity
140,173.69767719404663,Infinity
140,213.5601500841354,Infinity
140,262.57079795608007,Infinity
140,322.8290667155425,Infinity
140,396.9162112759422,Infinity
140,488.00586755239516,Infinity
140,600.0000000000014,Infinity
167,1.5,117361.75
167,1.8442401205419374,117363.05
167,2.267481081477693,117359.58
167,2.787853055353989,117364.73
167,3.4276469699061662,117381.76
167,4.2142693739699695,Infinity
167,5.1814164388310475,Infinity
167,6.370517385151832,Infinity
167,7.832509166871281,Infinity
167,9.630018433371013,Infinity
167,11.840044237587492,Infinity
167,14.557256407966818,Infinity
167,17.898050875059077,Infinity
167,22.005535668856453,Infinity
167,27.05566116968115,Infinity
167,33.26475721127639,Infinity
167,40.8987998994151,Infinity
167,50.28480510434526,Infinity
167,61.824836684710355,Infinity
167,76.01322950659721,Infinity
167,93.4577650320192,Infinity
167,114.90570656548744,Infinity
167,141.27580941819403,Infinity
167,173.69767719404663,Infinity
167,213.5601500841354,Infinity
167,262.57079795608007,Infinity
167,322.8290667155425,Infinity
167,396.9162112759422,Infinity
167,488.00586755239516,Infinity
167,600.0000000000014,Infinity
199,1.5,117364.57
199,1.8442401205419374,117363.65
199,2.267481081477693,117361.69
199,2.787853055353989,117373.5
199,3.4276469699061662,Infinity
199,4.2142693739699695,Infinity
199,5.1814164388310475,Infinity
199,6.370517385151832,Infinity
199,7.832509166871281,Infinity
199,9.630018433371013,Infinity
199,11.840044237587492,Infinity
199,14.557256407966818,Infinity
199,17.898050875059077,Infinity
199,22.005535668856453,Infinity
199,27.05566116968115,Infinity
199,33.26475721127639,Infinity
199,40.8987998994151,Infinity
199,50.28480510434526,Infinity
199,61.824836684710355,Infinity
199,76.01322950659721,Infinity
199,93.4577650320192,Infinity
199,114.90570656548744,Infinity
199,141.27580941819403,Infinity
199,173.69767719404663,Infinity
199,213.5601500841354,Infinity
199,262.57079795608007,Infinity
199,322.8290667155425,Infinity
199,396.9162112759422,Infinity
199,488.00586755239516,Infinity
199,600.0000000000014,Infinity
237,1.5,117364.09
237,1.8442401205419374,117367.41
237,2.267481081477693,117370.72
237,2.787853055353989,Infinity
237,3.4276469699061662,Infinity
237,4.2142693739699695,Infinity
237,5.1814164388310475,Infinity
237,6.370517385151832,Infinity
237,7.832509166871281,Infinity
237,9.630018433371013,Infinity
237,11.840044237587492,Infinity
237,14.557256407966818,Infinity
237,17.898050875059077,Infinity
237,22.005535668856453,Infinity
237,27.05566116968115,Infinity
237,33.26475721127639,Infinity
237,40.8987998994151,Infinity
237,50.28480510434526,Infinity
237,61.824836684710355,Infinity
237,76.01322950659721,Infinity
237,93.4577650320192,Infinity
237,114.90570656548744,Infinity
237,141.27580941819403,Infinity
237,173.69767719404663,Infinity
237,213.5601500841354,Infinity
237,262.57079795608007,Infinity
237,322.8290667155425,Infinity
237,396.9162112759422,Infinity
237,488.00586755239516,Infinity
237,600.0000000000014,Infinity
282,1.5,117368.14
282,1.8442401205419374,117375.33
282,2.267481081477693,Infinity
282,2.787853055353989,Infinity
282,3.4276469699061662,Infinity
282,4.2142693739699695,Infinity
282,5.1814164388310475,Infinity
282,6.370517385151832,Infinity
282,7.832509166871281,Infinity
282,9.630018433371013,Infinity
282,11.840044237587492,Infinity
282,14.557256407966818,Infinity
282,17.898050875059077,Infinity
282,22.005535668856453,Infinity
282,27.05566116968115,Infinity
282,33.26475721127639,Infinity
282,40.8987998994151,Infinity
282,50.28480510434526,Infinity
282,61.824836684710355,Infinity
282,76.01322950659721,Infinity
282,93.4577650320192,Infinity
282,114.90570656548744,Infinity
282,141.27580941819403,Infinity
282,173.69767719404663,Infinity
282,213.5601500841354,Infinity
282,262.57079795608007,Infinity
282,322.8290667155425,Infinity
282,396.9162112759422,Infinity
282,488.00586755239516,Infinity
282,600.0000000000014,Infinity
336,1.5,117370.67
336,1.8442401205419374,Infinity
336,2.267481081477693,Infinity
336,2.787853055353989,Infinity
336,3.4276469699061662,Infinity
336,4.2142693739699695,Infinity
336,5.1814164388310475,Infinity
336,6.370517385151832,Infinity
336,7.832509166871281,Infinity
336,9.630018433371013,Infinity
336,11.840044237587492,Infinity
336,14.557256407966818,Infinity
336,17.898050875059077,Infinity
336,22.005535668856453,Infinity
336,27.05566116968115,Infinity
336,33.26475721127639,Infinity
336,40.8987998994151,Infinity
336,50.28480510434526,Infinity
336,61.824836684710355,Infinity
336,76.01322950659721,Infinity
336,93.4577650320192,Infinity
336,114.90570656548744,Infinity
336,141.27580941819403,Infinity
336,173.69767719404663,Infinity
336,213.5601500841354,Infinity
336,262.57079795608007,Infinity
336,322.8290667155425,Infinity
336,396.9162112759422,Infinity
336,488.00586755239516,Infinity
336,600.0000000000014,Infinity
400,1.5,117588.14
400,1.8442401205419374,Infinity
400,2.267481081477693,Infinity
400,2.787853055353989,Infinity
400,3.4276469699061662,Infinity
400,4.2142693739699695,Infinity
400,5.1814164388310475,Infinity
400,6.370517385151832,Infinity
400,7.832509166871281,Infinity
400,9.630018433371013,Infinity
400,11.840044237587492,Infinity
400,14.557256407966818,Infinity
400,17.898050875059077,Infinity
400,22.005535668856453,Infinity
400,27.05566116968115,Infinity
400,33.26475721127639,Infinity
400,40.8987998994151,Infinity
400,50.28480510434526,Infinity
400,61.824836684710355,Infinity
400,76.01322950659721,Infinity
400,93.4577650320192,Infinity
400,114.90570656548744,Infinity
400,141.27580941819403,Infinity
400,173.69767719404663,Infinity
400,213.5601500841354,Infinity
400,262.57079795608007,Infinity
400,322.8290667155425,Infinity
400,396.9162112759422,Infinity
400,488.00586755239516,Infinity
400,600.0000000000014,Infinity

